Asymptotically constant-free and polynomial-degree-robust a posteriori estimates for space discretizations of the wave equation

We derive an equilibrated a posteriori error estimator for the space (semi) discretization of the scalar wave equation by finite elements. In the idealized setting where time discretization is ignored and the simulation time is large, we provide fully-guaranteed upper bounds that are asymptotically constant-free and show that the proposed estimator is efficient and polynomial-degree-robust, meaning that the efficiency constant does not deteriorate as the approximation order is increased. To the best of our knowledge, this work is the first to derive provably efficient error estimates for the wave equation. We also explain, without analysis, how the estimator is adapted to cover time discretization by an explicit time integration scheme. Numerical examples illustrate the theory and suggest that it is sharp.

==> figures/penetrable/data/P0.txt <==
h nr_dofs err est
0.20000 144 1.99076 0.301544
0.10000 500 1.38364 0.197243
0.05000 1846 0.624903 0.110276
0.02500 7082 0.18988 0.0570308
0.01250 27866 0.0573551 0.0293355
0.00625 94927 0.0204938 0.0154085


==> figures/penetrable/data/P0_S0.1250.txt <==
h nr_dofs err est
0.2000 144 1.86218 0.264165
0.1000 500 1.61136 0.213485
0.0500 1846 1.21274 0.137661
0.0250 7082 0.684122 0.077055
0.0125


==> figures/penetrable/data/P0_S0.2500.txt <==
h nr_dofs err est
0.2000 144 1.9938 0.309249
0.1000 500 1.38568 0.202576
0.0500 1846 0.626223 0.113323
0.0250 7082 0.190193 0.0585957
0.0125


==> figures/penetrable/data/P0_S0.5000.txt <==
h nr_dofs err est
0.2000 144 1.15876 0.273799
0.1000 500 0.472587 0.157732
0.0500 1846 0.149587 0.0816291
0.0250 7082 0.0519679 0.0415364
0.0125


==> figures/penetrable/data/P0_S1.0000.txt <==
h nr_dofs err est
0.2000 144 0.345483 0.211871
0.1000 500 0.143004 0.116615
0.0500 1846 0.0616399 0.0591197
0.0250 7082 0.0299646 0.030269
0.0125


==> figures/reflection/cumu.txt <==
t err est
0 2.80858e-13 2.113e-14
0.00600798 3.7987e-13 2.71481e-14
0.012016 5.11372e-13 2.94838e-14
0.0180239 5.56317e-13 3.0874e-14
0.0240319 5.98286e-13 3.21239e-14
0.0300399 6.44782e-13 3.32615e-14
0.0360479 6.80354e-13 3.47421e-14
0.0420558 7.07984e-13 3.59661e-14
0.0480638 7.35485e-13 3.73857e-14
0.0540718 7.64293e-13 3.86978e-14
0.0600798 7.96094e-13 4.00191e-14
0.0660877 8.29548e-13 4.1167e-14
0.0720957 8.55765e-13 4.23847e-14
0.0781037 8.75601e-13 4.35539e-14
0.0841117 8.94329e-13 4.47757e-14
0.0901196 9.15633e-13 4.63421e-14
0.0961276 9.351e-13 4.81602e-14
0.102136 9.5187e-13 5.0181e-14
0.108144 9.68203e-13 5.2463e-14
0.114152 9.86649e-13 5.50773e-14
0.12016 1.00696e-12 5.7944e-14
0.126167 1.02799e-12 6.12819e-14
0.132175 1.04749e-12 6.53121e-14
0.138183 1.0639e-12 6.99976e-14
0.144191 1.0778e-12 7.52564e-14
0.150199 1.09054e-12 8.11157e-14
0.156207 1.10327e-12 8.77203e-14
0.162215 1.11607e-12 9.535e-14
0.168223 1.12962e-12 1.04364e-13
0.174231 1.14599e-12 1.14853e-13
0.180239 1.16578e-12 1.26663e-13
0.186247 1.18728e-12 1.39721e-13
0.192255 1.20915e-12 1.54257e-13
0.198263 1.2315e-12 1.70722e-13
0.204271 1.25509e-12 1.8952e-13
0.210279 1.28127e-12 2.10817e-13
0.216287 1.31077e-12 2.34613e-13
0.222295 1.3439e-12 2.61055e-13
0.228303 1.38183e-12 2.90548e-13
0.234311 1.42604e-12 3.23632e-13
0.240319 1.4772e-12 3.60782e-13
0.246327 1.53594e-12 4.02323e-13
0.252335 1.60369e-12 4.48602e-13
0.258343 1.68262e-12 5.00131e-13
0.264351 1.77554e-12 5.57568e-13
0.270359 1.88468e-12 6.21602e-13
0.276367 2.01091e-12 6.92902e-13
0.282375 2.15429e-12 7.722e-13
0.288383 2.31528e-12 8.60359e-13
0.294391 2.49603e-12 9.58374e-13
0.300399 2.70047e-12 1.06733e-12
0.306407 2.93307e-12 1.18843e-12
0.312415 3.19716e-12 1.32295e-12
0.318423 3.49453e-12 1.47233e-12
0.324431 3.82656e-12 1.63807e-12
0.330439 4.19548e-12 1.82189e-12
0.336447 4.60529e-12 2.02573e-12
0.342455 5.06198e-12 2.25183e-12
0.348463 5.57244e-12 2.50262e-12
0.354471 6.14264e-12 2.78057e-12
0.360479 6.77657e-12 3.08835e-12
0.366487 7.47756e-12 3.42897e-12
0.372494 8.25084e-12 3.8059e-12
0.378502 9.10454e-12 4.22308e-12
0.38451 1.00484e-11 4.68471e-12
0.390518 1.10917e-11 5.19527e-12
0.396526 1.22431e-11 5.75968e-12
0.402534 1.35123e-11 6.38343e-12
0.408542 1.49117e-11 7.07259e-12
0.41455 1.64557e-11 7.83382e-12
0.420558 1.81589e-11 8.67433e-12
0.426566 2.00354e-11 9.60201e-12
0.432574 2.20997e-11 1.06256e-11
0.438582 2.43691e-11 1.17547e-11
0.44459 2.68644e-11 1.29999e-11
0.450598 2.9609e-11 1.43725e-11
0.456606 3.26267e-11 1.5885e-11
0.462614 3.59426e-11 1.75514e-11
0.468622 3.95838e-11 1.93867e-11
0.47463 4.35807e-11 2.14073e-11
0.480638 4.79673e-11 2.36312e-11
0.486646 5.27802e-11 2.6078e-11
0.492654 5.80586e-11 2.87693e-11
0.498662 6.38457e-11 3.17284e-11
0.50467 7.01884e-11 3.49813e-11
0.510678 7.71384e-11 3.85557e-11
0.516686 8.47513e-11 4.24823e-11
0.522694 9.30868e-11 4.67941e-11
0.528702 1.0221e-10 5.15277e-11
0.53471 1.12192e-10 5.67226e-11
0.540718 1.23111e-10 6.24219e-11
0.546726 1.3505e-10 6.86725e-11
0.552734 1.48101e-10 7.55256e-11
0.558742 1.62363e-10 8.30367e-11
0.56475 1.77942e-10 9.12666e-11
0.570758 1.94955e-10 1.00281e-10
0.576766 2.13526e-10 1.10152e-10
0.582774 2.33793e-10 1.20956e-10
0.588782 2.55903e-10 1.32779e-10
0.59479 2.80015e-10 1.45713e-10
0.600798 3.06301e-10 1.59856e-10
0.606806 3.34948e-10 1.75317e-10
0.612814 3.66159e-10 1.92215e-10
0.618821 4.0015e-10 2.10675e-10
0.624829 4.37158e-10 2.30836e-10
0.630837 4.77437e-10 2.52847e-10
0.636845 5.21261e-10 2.76871e-10
0.642853 5.68927e-10 3.03083e-10
0.648861 6.20754e-10 3.31673e-10
0.654869 6.77085e-10 3.62846e-10
0.660877 7.38293e-10 3.96825e-10
0.666885 8.04777e-10 4.3385e-10
0.672893 8.76966e-10 4.74182e-10
0.678901 9.55325e-10 5.181e-10
0.684909 1.04035e-09 5.65909e-10
0.690917 1.13258e-09 6.17935e-10
0.696925 1.2326e-09 6.74533e-10
0.702933 1.34101e-09 7.36084e-10
0.708941 1.4585e-09 8.02999e-10
0.714949 1.58577e-09 8.75722e-10
0.720957 1.72358e-09 9.54731e-10
0.726965 1.87278e-09 1.04054e-09
0.732973 2.03423e-09 1.13371e-09
0.738981 2.20889e-09 1.23482e-09
0.744989 2.39778e-09 1.34454e-09
0.750997 2.60198e-09 1.46354e-09
0.757005 2.82266e-09 1.59257e-09
0.763013 3.06106e-09 1.73242e-09
0.769021 3.31854e-09 1.88397e-09
0.775029 3.59651e-09 2.04812e-09
0.781037 3.8965e-09 2.22588e-09
0.787045 4.22015e-09 2.41829e-09
0.793053 4.56921e-09 2.62651e-09
0.799061 4.94554e-09 2.85175e-09
0.805069 5.35113e-09 3.09532e-09
0.811077 5.7881e-09 3.35863e-09
0.817085 6.25874e-09 3.64319e-09
0.823093 6.76544e-09 3.9506e-09
0.829101 7.3108e-09 4.28258e-09
0.835109 7.89755e-09 4.64099e-09
0.841117 8.52862e-09 5.0278e-09
0.847125 9.20712e-09 5.4451e-09
0.853133 9.93637e-09 5.89517e-09
0.859141 1.07199e-08 6.3804e-09
0.865148 1.15614e-08 6.90336e-09
0.871156 1.2465e-08 7.4668e-09
0.877164 1.34347e-08 8.07366e-09
0.883172 1.44752e-08 8.72704e-09
0.88918 1.55912e-08 9.43027e-09
0.895188 1.67878e-08 1.01869e-08
0.901196 1.80702e-08 1.10007e-08
0.907204 1.94443e-08 1.18758e-08
0.913212 2.0916e-08 1.28163e-08
0.91922 2.24918e-08 1.38268e-08
0.925228 2.41783e-08 1.49123e-08
0.931236 2.59828e-08 1.60778e-08
0.937244 2.79128e-08 1.73288e-08
0.943252 2.99763e-08 1.86711e-08
0.94926 3.21818e-08 2.01109e-08
0.955268 3.45383e-08 2.16547e-08
0.961276 3.7055e-08 2.33096e-08
0.967284 3.97421e-08 2.50827e-08
0.973292 4.26101e-08 2.69821e-08
0.9793 4.56699e-08 2.90158e-08
0.985308 4.89334e-08 3.11928e-08
0.991316 5.24127e-08 3.35221e-08
0.997324 5.61209e-08 3.60138e-08
1.00333 6.00717e-08 3.8678e-08
1.00934 6.42793e-08 4.15259e-08
1.01535 6.87589e-08 4.45689e-08
1.02136 7.35263e-08 4.78194e-08
1.02736 7.85983e-08 5.12901e-08
1.03337 8.39923e-08 5.49948e-08
1.03938 8.97267e-08 5.89479e-08
1.04539 9.58208e-08 6.31644e-08
1.0514 1.02295e-07 6.76604e-08
1.0574 1.0917e-07 7.24526e-08
1.06341 1.16469e-07 7.75589e-08
1.06942 1.24214e-07 8.29977e-08
1.07543 1.3243e-07 8.87888e-08
1.08144 1.41143e-07 9.49527e-08
1.08744 1.50379e-07 1.01511e-07
1.09345 1.60165e-07 1.08487e-07
1.09946 1.70532e-07 1.15903e-07
1.10547 1.81509e-07 1.23786e-07
1.11148 1.93128e-07 1.32161e-07
1.11748 2.05423e-07 1.41056e-07
1.12349 2.18426e-07 1.505e-07
1.1295 2.32176e-07 1.60523e-07
1.13551 2.46708e-07 1.71157e-07
1.14152 2.62061e-07 1.82434e-07
1.14752 2.78277e-07 1.9439e-07
1.15353 2.95397e-07 2.0706e-07
1.15954 3.13465e-07 2.20482e-07
1.16555 3.32527e-07 2.34697e-07
1.17156 3.52628e-07 2.49743e-07
1.17756 3.7382e-07 2.65666e-07
1.18357 3.96151e-07 2.82509e-07
1.18958 4.19674e-07 3.00319e-07
1.19559 4.44445e-07 3.19145e-07
1.2016 4.70519e-07 3.39036e-07
1.2076 4.97954e-07 3.60046e-07
1.21361 5.26811e-07 3.82229e-07
1.21962 5.57152e-07 4.05642e-07
1.22563 5.8904e-07 4.30343e-07
1.23164 6.22544e-07 4.56393e-07
1.23764 6.57729e-07 4.83857e-07
1.24365 6.94668e-07 5.12799e-07
1.24966 7.33432e-07 5.43287e-07
1.25567 7.74097e-07 5.75393e-07
1.26167 8.16738e-07 6.09187e-07
1.26768 8.61436e-07 6.44746e-07
1.27369 9.08271e-07 6.82148e-07
1.2797 9.57325e-07 7.21472e-07
1.28571 1.00869e-06 7.62801e-07
1.29171 1.06244e-06 8.06222e-07
1.29772 1.11868e-06 8.5182e-07
1.30373 1.17749e-06 8.99688e-07
1.30974 1.23897e-06 9.49917e-07
1.31575 1.30321e-06 1.0026e-06
1.32175 1.37032e-06 1.05785e-06
1.32776 1.44039e-06 1.11575e-06
1.33377 1.51352e-06 1.17641e-06
1.33978 1.58982e-06 1.23994e-06
1.34579 1.6694e-06 1.30644e-06
1.35179 1.75236e-06 1.37603e-06
1.3578 1.83881e-06 1.44883e-06
1.36381 1.92886e-06 1.52493e-06
1.36982 2.02262e-06 1.60448e-06
1.37583 2.12022e-06 1.68758e-06
1.38183 2.22176e-06 1.77436e-06
1.38784 2.32735e-06 1.86494e-06
1.39385 2.43713e-06 1.95946e-06
1.39986 2.55121e-06 2.05804e-06
1.40587 2.66971e-06 2.16081e-06
1.41187 2.79274e-06 2.26791e-06
1.41788 2.92044e-06 2.37948e-06
1.42389 3.05292e-06 2.49564e-06
1.4299 3.1903e-06 2.61654e-06
1.43591 3.33272e-06 2.74231e-06
1.44191 3.48029e-06 2.87311e-06
1.44792 3.63313e-06 3.00906e-06
1.45393 3.79138e-06 3.15031e-06
1.45994 3.95514e-06 3.297e-06
1.46595 4.12455e-06 3.44928e-06
1.47195 4.29973e-06 3.60728e-06
1.47796 4.48079e-06 3.77116e-06
1.48397 4.66785e-06 3.94105e-06
1.48998 4.86103e-06 4.1171e-06
1.49599 5.06045e-06 4.29944e-06
1.50199 5.26622e-06 4.48822e-06
1.508 5.47846e-06 4.68357e-06
1.51401 5.69726e-06 4.88563e-06
1.52002 5.92275e-06 5.09454e-06
1.52603 6.15501e-06 5.31042e-06
1.53203 6.39417e-06 5.53341e-06
1.53804 6.6403e-06 5.76363e-06
1.54405 6.89351e-06 6.0012e-06
1.55006 7.15388e-06 6.24624e-06
1.55607 7.4215e-06 6.49888e-06
1.56207 7.69646e-06 6.7592e-06
1.56808 7.97883e-06 7.02733e-06
1.57409 8.26868e-06 7.30336e-06
1.5801 8.56608e-06 7.58738e-06
1.58611 8.87109e-06 7.87949e-06
1.59211 9.18376e-06 8.17975e-06
1.59812 9.50416e-06 8.48825e-06
1.60413 9.83231e-06 8.80506e-06
1.61014 1.01683e-05 9.13022e-06
1.61615 1.0512e-05 9.4638e-06
1.62215 1.08637e-05 9.80582e-06
1.62816 1.12232e-05 1.01563e-05
1.63417 1.15906e-05 1.05154e-05
1.64018 1.19659e-05 1.08829e-05
1.64619 1.2349e-05 1.1259e-05
1.65219 1.27401e-05 1.16436e-05
1.6582 1.31389e-05 1.20367e-05
1.66421 1.35457e-05 1.24382e-05
1.67022 1.39602e-05 1.28482e-05
1.67623 1.43824e-05 1.32666e-05
1.68223 1.48124e-05 1.36933e-05
1.68824 1.525e-05 1.41282e-05
1.69425 1.56951e-05 1.45713e-05
1.70026 1.61478e-05 1.50225e-05
1.70627 1.66079e-05 1.54815e-05
1.71227 1.70753e-05 1.59484e-05
1.71828 1.755e-05 1.6423e-05
1.72429 1.80318e-05 1.69051e-05
1.7303 1.85206e-05 1.73945e-05
1.7363 1.90163e-05 1.78911e-05
1.74231 1.95188e-05 1.83948e-05
1.74832 2.0028e-05 1.89052e-05
1.75433 2.05437e-05 1.94221e-05
1.76034 2.10658e-05 1.99455e-05
1.76634 2.15942e-05 2.0475e-05
1.77235 2.21287e-05 2.10103e-05
1.77836 2.26691e-05 2.15513e-05
1.78437 2.32153e-05 2.20976e-05
1.79038 2.37672e-05 2.2649e-05
1.79638 2.43246e-05 2.32052e-05
1.80239 2.48874e-05 2.3766e-05
1.8084 2.54553e-05 2.43309e-05
1.81441 2.60284e-05 2.48998e-05
1.82042 2.66063e-05 2.54724e-05
1.82642 2.7189e-05 2.60483e-05
1.83243 2.77764e-05 2.66272e-05
1.83844 2.83683e-05 2.72089e-05
1.84445 2.89646e-05 2.7793e-05
1.85046 2.95653e-05 2.83793e-05
1.85646 3.01701e-05 2.89675e-05
1.86247 3.07791e-05 2.95573e-05
1.86848 3.13922e-05 3.01485e-05
1.87449 3.20093e-05 3.07408e-05
1.8805 3.26304e-05 3.1334e-05
1.8865 3.32555e-05 3.19279e-05
1.89251 3.38846e-05 3.25224e-05
1.89852 3.45178e-05 3.31172e-05
1.90453 3.51552e-05 3.37123e-05
1.91054 3.57968e-05 3.43075e-05
1.91654 3.64428e-05 3.49028e-05
1.92255 3.70933e-05 3.54982e-05
1.92856 3.77486e-05 3.60938e-05
1.93457 3.84088e-05 3.66895e-05
1.94058 3.90743e-05 3.72856e-05
1.94658 3.97454e-05 3.78821e-05
1.95259 4.04225e-05 3.84795e-05
1.9586 4.11059e-05 3.90778e-05
1.96461 4.17962e-05 3.96776e-05
1.97062 4.24938e-05 4.02793e-05
1.97662 4.31993e-05 4.08833e-05
1.98263 4.39133e-05 4.14902e-05
1.98864 4.46365e-05 4.21008e-05
1.99465 4.53695e-05 4.27157e-05
2.00066 4.61132e-05 4.33358e-05
2.00666 4.68684e-05 4.39621e-05
2.01267 4.7636e-05 4.45954e-05
2.01868 4.84169e-05 4.52369e-05
2.02469 4.9212e-05 4.58878e-05
2.0307 5.00224e-05 4.65493e-05
2.0367 5.08493e-05 4.72228e-05
2.04271 5.16937e-05 4.79097e-05
2.04872 5.25568e-05 4.86116e-05
2.05473 5.34399e-05 4.933e-05
2.06074 5.43441e-05 5.00665e-05
2.06674 5.52709e-05 5.0823e-05
2.07275 5.62214e-05 5.16012e-05
2.07876 5.71972e-05 5.2403e-05
2.08477 5.81994e-05 5.32301e-05
2.09078 5.92296e-05 5.40846e-05
2.09678 6.0289e-05 5.49685e-05
2.10279 6.13791e-05 5.58835e-05
2.1088 6.25013e-05 5.68317e-05
2.11481 6.3657e-05 5.78151e-05
2.12082 6.48474e-05 5.88355e-05
2.12682 6.6074e-05 5.98949e-05
2.13283 6.7338e-05 6.0995e-05
2.13884 6.86407e-05 6.21377e-05
2.14485 6.99833e-05 6.33246e-05
2.15086 7.1367e-05 6.45574e-05
2.15686 7.27928e-05 6.58375e-05
2.16287 7.42619e-05 6.71665e-05
2.16888 7.57752e-05 6.85455e-05
2.17489 7.73336e-05 6.99758e-05
2.1809 7.89379e-05 7.14585e-05
2.1869 8.05889e-05 7.29945e-05
2.19291 8.22872e-05 7.45845e-05
2.19892 8.40334e-05 7.62292e-05
2.20493 8.58279e-05 7.79292e-05
2.21094 8.76712e-05 7.96847e-05
2.21694 8.95636e-05 8.14961e-05
2.22295 9.15052e-05 8.33634e-05
2.22896 9.3496e-05 8.52864e-05
2.23497 9.55362e-05 8.72652e-05
2.24097 9.76256e-05 8.92992e-05
2.24698 9.9764e-05 9.1388e-05
2.25299 0.000101951 9.35311e-05
2.259 0.000104186 9.57278e-05
2.26501 0.00010647 9.79771e-05
2.27101 0.0001088 0.000100278
2.27702 0.000111177 0.00010263
2.28303 0.0001136 0.000105031
2.28904 0.000116068 0.000107481
2.29505 0.00011858 0.000109978
2.30105 0.000121135 0.00011252
2.30706 0.000123732 0.000115106
2.31307 0.00012637 0.000117735
2.31908 0.000129048 0.000120405
2.32509 0.000131764 0.000123114
2.33109 0.000134517 0.000125861
2.3371 0.000137306 0.000128643
2.34311 0.000140129 0.000131459
2.34912 0.000142986 0.000134308
2.35513 0.000145873 0.000137186
2.36113 0.000148791 0.000140093
2.36714 0.000151736 0.000143026
2.37315 0.000154709 0.000145984
2.37916 0.000157706 0.000148965
2.38517 0.000160727 0.000151966
2.39117 0.00016377 0.000154986
2.39718 0.000166833 0.000158023
2.40319 0.000169915 0.000161075
2.4092 0.000173014 0.00016414
2.41521 0.000176129 0.000167217
2.42121 0.000179257 0.000170303
2.42722 0.000182398 0.000173398
2.43323 0.00018555 0.000176499
2.43924 0.000188711 0.000179605
2.44525 0.00019188 0.000182714
2.45125 0.000195056 0.000185826
2.45726 0.000198238 0.000188938
2.46327 0.000201424 0.000192049
2.46928 0.000204613 0.000195159
2.47529 0.000207805 0.000198266
2.48129 0.000210997 0.000201369
2.4873 0.00021419 0.000204467
2.49331 0.000217382 0.00020756
2.49932 0.000220574 0.000210647
2.50533 0.000223763 0.000213727
2.51133 0.00022695 0.0002168
2.51734 0.000230135 0.000219867
2.52335 0.000233317 0.000222926
2.52936 0.000236496 0.000225978
2.53537 0.000239673 0.000229023
2.54137 0.000242846 0.00023206
2.54738 0.000246017 0.000235092
2.55339 0.000249186 0.000238118
2.5594 0.000252354 0.000241139
2.56541 0.00025552 0.000244155
2.57141 0.000258687 0.000247169
2.57742 0.000261854 0.00025018
2.58343 0.000265023 0.00025319
2.58944 0.000268195 0.000256201
2.59545 0.000271371 0.000259214
2.60145 0.000274553 0.000262231
2.60746 0.000277742 0.000265253
2.61347 0.000280939 0.000268282
2.61948 0.000284147 0.00027132
2.62549 0.000287367 0.00027437
2.63149 0.000290601 0.000277432
2.6375 0.000293851 0.000280511
2.64351 0.000297119 0.000283606
2.64952 0.000300406 0.000286722
2.65553 0.000303716 0.00028986
2.66153 0.000307049 0.000293022
2.66754 0.000310409 0.000296212
2.67355 0.000313796 0.00029943
2.67956 0.000317214 0.00030268
2.68557 0.000320664 0.000305964
2.69157 0.000324149 0.000309284
2.69758 0.00032767 0.000312642
2.70359 0.000331229 0.00031604
2.7096 0.000334829 0.000319481
2.71561 0.00033847 0.000322966
2.72161 0.000342156 0.000326498
2.72762 0.000345886 0.000330077
2.73363 0.000349663 0.000333706
2.73964 0.000353488 0.000337386
2.74564 0.000357363 0.000341118
2.75165 0.000361287 0.000344903
2.75766 0.000365263 0.000348743
2.76367 0.000369292 0.000352639
2.76968 0.000373372 0.00035659
2.77568 0.000377507 0.000360598
2.78169 0.000381694 0.000364662
2.7877 0.000385935 0.000368784
2.79371 0.00039023 0.000372962
2.79972 0.000394578 0.000377198
2.80572 0.000398979 0.000381489
2.81173 0.000403433 0.000385837
2.81774 0.000407939 0.000390239
2.82375 0.000412496 0.000394696
2.82976 0.000417103 0.000399207
2.83576 0.000421759 0.000403769
2.84177 0.000426464 0.000408382
2.84778 0.000431215 0.000413045
2.85379 0.000436011 0.000417756
2.8598 0.000440851 0.000422514
2.8658 0.000445733 0.000427316
2.87181 0.000450655 0.000432161
2.87782 0.000455616 0.000437047
2.88383 0.000460614 0.000441973
2.88984 0.000465647 0.000446936
2.89584 0.000470714 0.000451935
2.90185 0.000475812 0.000456967
2.90786 0.000480939 0.000462031
2.91387 0.000486094 0.000467124
2.91988 0.000491275 0.000472245
2.92588 0.000496479 0.000477391
2.93189 0.000501706 0.000482562
2.9379 0.000506953 0.000487755
2.94391 0.000512219 0.000492968
2.94992 0.000517501 0.000498199
2.95592 0.0005228 0.000503448
2.96193 0.000528112 0.000508712
2.96794 0.000533437 0.00051399
2.97395 0.000538773 0.000519281
2.97996 0.00054412 0.000524583
2.98596 0.000549475 0.000529896
2.99197 0.000554838 0.000535217
2.99798 0.000560209 0.000540548
3.00399 0.000565585 0.000545885
3.01 0.000570968 0.000551229
3.016 0.000576355 0.00055658
3.02201 0.000581746 0.000561936
3.02802 0.000587142 0.000567297
3.03403 0.000592541 0.000572662
3.04004 0.000597943 0.000578033
3.04604 0.000603349 0.000583407
3.05205 0.000608758 0.000588785
3.05806 0.00061417 0.000594168
3.06407 0.000619585 0.000599554
3.07008 0.000625004 0.000604945
3.07608 0.000630425 0.000610339
3.08209 0.00063585 0.000615738
3.0881 0.000641278 0.00062114
3.09411 0.00064671 0.000626547
3.10012 0.000652146 0.000631958
3.10612 0.000657585 0.000637373
3.11213 0.000663028 0.000642792
3.11814 0.000668475 0.000648215
3.12415 0.000673925 0.000653641
3.13016 0.000679379 0.000659071
3.13616 0.000684836 0.000664504
3.14217 0.000690296 0.00066994
3.14818 0.000695759 0.000675377
3.15419 0.000701223 0.000680816
3.1602 0.000706688 0.000686254
3.1662 0.000712153 0.000691692
3.17221 0.000717618 0.000697128
3.17822 0.000723081 0.000702561
3.18423 0.00072854 0.000707989
3.19024 0.000733994 0.00071341
3.19624 0.000739443 0.000718823
3.20225 0.000744883 0.000724225
3.20826 0.000750313 0.000729615
3.21427 0.00075573 0.00073499
3.22027 0.000761133 0.000740348
3.22628 0.00076652 0.000745686
3.23229 0.000771886 0.000751
3.2383 0.000777231 0.00075629
3.24431 0.00078255 0.00076155
3.25031 0.000787842 0.000766779
3.25632 0.000793103 0.000771973
3.26233 0.000798329 0.000777128
3.26834 0.000803519 0.000782242
3.27435 0.000808669 0.000787311
3.28035 0.000813774 0.000792331
3.28636 0.000818834 0.0007973
3.29237 0.000823843 0.000802215
3.29838 0.0008288 0.000807071
3.30439 0.000833701 0.000811865
3.31039 0.000838543 0.000816596
3.3164 0.000843323 0.000821259
3.32241 0.000848039 0.000825853
3.32842 0.000852688 0.000830375
3.33443 0.000857269 0.000834821
3.34043 0.000861779 0.000839192
3.34644 0.000866216 0.000843484
3.35245 0.000870579 0.000847697
3.35846 0.000874868 0.00085183
3.36447 0.00087908 0.000855881
3.37047 0.000883217 0.000859851
3.37648 0.000887277 0.00086374
3.38249 0.000891262 0.000867549
3.3885 0.000895172 0.000871278
3.39451 0.000899009 0.00087493
3.40051 0.000902775 0.000878506
3.40652 0.000906472 0.000882009
3.41253 0.000910103 0.000885443
3.41854 0.000913672 0.000888811
3.42455 0.000917182 0.000892117
3.43055 0.000920637 0.000895367
3.43656 0.000924044 0.000898565
3.44257 0.000927407 0.000901718
3.44858 0.000930732 0.000904833
3.45459 0.000934026 0.000907915
3.46059 0.000937296 0.000910974
3.4666 0.00094055 0.000914016
3.47261 0.000943795 0.00091705
3.47862 0.00094704 0.000920086
3.48463 0.000950293 0.000923132
3.49063 0.000953563 0.000926198
3.49664 0.00095686 0.000929294
3.50265 0.000960192 0.00093243
3.50866 0.00096357 0.000935616
3.51467 0.000967004 0.000938862
3.52067 0.000970502 0.000942179
3.52668 0.000974075 0.000945577
3.53269 0.000977732 0.000949066
3.5387 0.000981483 0.000952656
3.54471 0.000985336 0.000956358
3.55071 0.000989301 0.000960179
3.55672 0.000993386 0.000964129
3.56273 0.000997599 0.000968217
3.56874 0.00100195 0.000972449
3.57475 0.00100644 0.000976834
3.58075 0.00101107 0.000981376
3.58676 0.00101586 0.000986083
3.59277 0.00102081 0.000990957
3.59878 0.00102592 0.000996003
3.60479 0.00103119 0.00100122
3.61079 0.00103663 0.00100662
3.6168 0.00104223 0.00101219
3.62281 0.001048 0.00101794
3.62882 0.00105393 0.00102386
3.63483 0.00106002 0.00102995
3.64083 0.00106627 0.00103621
3.64684 0.00107267 0.00104263
3.65285 0.00107921 0.0010492
3.65886 0.00108589 0.00105592
3.66487 0.00109271 0.00106278
3.67087 0.00109965 0.00106976
3.67688 0.00110669 0.00107686
3.68289 0.00111384 0.00108408
3.6889 0.00112108 0.00109138
3.69491 0.0011284 0.00109876
3.70091 0.00113579 0.00110622
3.70692 0.00114322 0.00111372
3.71293 0.00115069 0.00112126
3.71894 0.00115818 0.00112883
3.72494 0.00116568 0.0011364
3.73095 0.00117318 0.00114396
3.73696 0.00118065 0.0011515
3.74297 0.00118808 0.00115899
3.74898 0.00119546 0.00116642
3.75498 0.00120278 0.00117378
3.76099 0.00121 0.00118106
3.767 0.00121713 0.00118822
3.77301 0.00122415 0.00119526
3.77902 0.00123104 0.00120217
3.78502 0.00123779 0.00120892
3.79103 0.00124439 0.00121551
3.79704 0.00125082 0.00122193
3.80305 0.00125708 0.00122815
3.80906 0.00126314 0.00123417
3.81506 0.00126901 0.00123998
3.82107 0.00127467 0.00124557
3.82708 0.00128012 0.00125092
3.83309 0.00128535 0.00125604
3.8391 0.00129034 0.00126092
3.8451 0.0012951 0.00126554
3.85111 0.00129963 0.00126991
3.85712 0.00130391 0.00127402
3.86313 0.00130795 0.00127787
3.86914 0.00131175 0.00128146
3.87514 0.0013153 0.00128479
3.88115 0.00131862 0.00128786
3.88716 0.0013217 0.00129068
3.89317 0.00132454 0.00129324
3.89918 0.00132716 0.00129557
3.90518 0.00132956 0.00129765
3.91119 0.00133174 0.0012995
3.9172 0.00133372 0.00130113
3.92321 0.0013355 0.00130254
3.92922 0.00133709 0.00130376
3.93522 0.00133852 0.00130479
3.94123 0.00133978 0.00130564
3.94724 0.00134089 0.00130633
3.95325 0.00134188 0.00130688
3.95926 0.00134274 0.0013073
3.96526 0.0013435 0.00130761
3.97127 0.00134417 0.00130782
3.97728 0.00134477 0.00130795
3.98329 0.00134532 0.00130802
3.9893 0.00134583 0.00130805
3.9953 0.00134633 0.00130805
4.00131 0.00134681 0.00130805
4.00732 0.00134731 0.00130807
4.01333 0.00134785 0.00130811
4.01934 0.00134843 0.00130821
4.02534 0.00134907 0.00130838
4.03135 0.00134979 0.00130863
4.03736 0.00135061 0.00130898
4.04337 0.00135153 0.00130945
4.04938 0.00135258 0.00131006
4.05538 0.00135376 0.00131081
4.06139 0.00135508 0.00131172
4.0674 0.00135657 0.0013128
4.07341 0.00135821 0.00131406
4.07942 0.00136003 0.00131552
4.08542 0.00136204 0.00131718
4.09143 0.00136422 0.00131904
4.09744 0.0013666 0.00132112
4.10345 0.00136918 0.00132341
4.10946 0.00137195 0.00132591
4.11546 0.00137491 0.00132864
4.12147 0.00137807 0.00133158
4.12748 0.00138143 0.00133474
4.13349 0.00138497 0.00133812
4.1395 0.00138871 0.00134169
4.1455 0.00139262 0.00134547
4.15151 0.00139671 0.00134945
4.15752 0.00140096 0.00135361
4.16353 0.00140538 0.00135794
4.16954 0.00140994 0.00136244
4.17554 0.00141465 0.0013671
4.18155 0.00141948 0.0013719
4.18756 0.00142444 0.00137683
4.19357 0.0014295 0.00138187
4.19957 0.00143466 0.00138702
4.20558 0.00143991 0.00139226
4.21159 0.00144523 0.00139758
4.2176 0.00145061 0.00140296
4.22361 0.00145604 0.00140838
4.22961 0.00146151 0.00141384
4.23562 0.00146701 0.00141932
4.24163 0.00147252 0.0014248
4.24764 0.00147804 0.00143028
4.25365 0.00148355 0.00143574
4.25965 0.00148904 0.00144116
4.26566 0.00149451 0.00144654
4.27167 0.00149995 0.00145187
4.27768 0.00150534 0.00145713
4.28369 0.00151069 0.00146231
4.28969 0.00151597 0.00146741
4.2957 0.00152119 0.00147241
4.30171 0.00152634 0.00147731
4.30772 0.00153142 0.0014821
4.31373 0.00153641 0.00148678
4.31973 0.00154132 0.00149134
4.32574 0.00154615 0.00149577
4.33175 0.00155088 0.00150007
4.33776 0.00155552 0.00150424
4.34377 0.00156007 0.00150828
4.34977 0.00156452 0.00151218
4.35578 0.00156888 0.00151594
4.36179 0.00157314 0.00151957
4.3678 0.00157731 0.00152306
4.37381 0.00158138 0.00152641
4.37981 0.00158536 0.00152964
4.38582 0.00158925 0.00153273
4.39183 0.00159305 0.00153569
4.39784 0.00159677 0.00153852
4.40385 0.0016004 0.00154124
4.40985 0.00160394 0.00154384
4.41586 0.00160741 0.00154632
4.42187 0.00161081 0.0015487
4.42788 0.00161413 0.00155098
4.43389 0.00161738 0.00155316
4.43989 0.00162056 0.00155525
4.4459 0.00162368 0.00155725
4.45191 0.00162673 0.00155918
4.45792 0.00162973 0.00156103
4.46393 0.00163267 0.00156281
4.46993 0.00163556 0.00156453
4.47594 0.0016384 0.0015662
4.48195 0.00164119 0.00156782
4.48796 0.00164393 0.00156939
4.49397 0.00164663 0.00157093
4.49997 0.00164929 0.00157244
4.50598 0.00165191 0.00157392
4.51199 0.00165449 0.00157537
4.518 0.00165703 0.00157681
4.52401 0.00165954 0.00157824
4.53001 0.00166201 0.00157966
4.53602 0.00166445 0.00158108
4.54203 0.00166686 0.00158249
4.54804 0.00166923 0.00158391
4.55405 0.00167158 0.00158534
4.56005 0.00167389 0.00158677
4.56606 0.00167618 0.00158822
4.57207 0.00167843 0.00158968
4.57808 0.00168066 0.00159116
4.58409 0.00168287 0.00159266
4.59009 0.00168505 0.00159417
4.5961 0.0016872 0.0015957
4.60211 0.00168933 0.00159726
4.60812 0.00169144 0.00159883
4.61413 0.00169353 0.00160043
4.62013 0.0016956 0.00160205
4.62614 0.00169766 0.00160369
4.63215 0.0016997 0.00160535
4.63816 0.00170173 0.00160703
4.64417 0.00170374 0.00160873
4.65017 0.00170575 0.00161045
4.65618 0.00170775 0.00161218
4.66219 0.00170975 0.00161393
4.6682 0.00171175 0.0016157
4.67421 0.00171375 0.00161747
4.68021 0.00171576 0.00161926
4.68622 0.00171778 0.00162106
4.69223 0.00171981 0.00162287
4.69824 0.00172185 0.00162468
4.70424 0.00172392 0.0016265
4.71025 0.001726 0.00162832
4.71626 0.00172812 0.00163015
4.72227 0.00173026 0.00163197
4.72828 0.00173244 0.00163379
4.73428 0.00173465 0.00163561
4.74029 0.0017369 0.00163743
4.7463 0.00173919 0.00163924
4.75231 0.00174152 0.00164104
4.75832 0.0017439 0.00164283
4.76432 0.00174633 0.00164462
4.77033 0.0017488 0.00164639
4.77634 0.00175133 0.00164815
4.78235 0.00175391 0.0016499
4.78836 0.00175654 0.00165164
4.79436 0.00175923 0.00165336
4.80037 0.00176196 0.00165506
4.80638 0.00176475 0.00165675
4.81239 0.00176759 0.00165843
4.8184 0.00177048 0.00166008
4.8244 0.00177341 0.00166172
4.83041 0.00177639 0.00166334
4.83642 0.00177941 0.00166495
4.84243 0.00178247 0.00166654
4.84844 0.00178557 0.0016681
4.85444 0.0017887 0.00166965
4.86045 0.00179185 0.00167118
4.86646 0.00179503 0.0016727
4.87247 0.00179823 0.00167419
4.87848 0.00180144 0.00167567
4.88448 0.00180466 0.00167713
4.89049 0.00180788 0.00167857
4.8965 0.00181109 0.00167999
4.90251 0.0018143 0.0016814
4.90852 0.0018175 0.00168278
4.91452 0.00182067 0.00168415
4.92053 0.00182382 0.00168551
4.92654 0.00182694 0.00168684
4.93255 0.00183002 0.00168816
4.93856 0.00183306 0.00168946
4.94456 0.00183605 0.00169074
4.95057 0.00183899 0.00169201
4.95658 0.00184187 0.00169326
4.96259 0.0018447 0.0016945
4.9686 0.00184746 0.00169572
4.9746 0.00185015 0.00169692
4.98061 0.00185277 0.0016981
4.98662 0.00185532 0.00169927
4.99263 0.00185779 0.00170043
4.99864 0.00186018 0.00170156
5.00464 0.00186249 0.00170268
5.01065 0.00186472 0.00170379
5.01666 0.00186688 0.00170487
5.02267 0.00186895 0.00170595
5.02868 0.00187094 0.001707
5.03468 0.00187285 0.00170804
5.04069 0.00187468 0.00170906
5.0467 0.00187644 0.00171007
5.05271 0.00187812 0.00171105
5.05872 0.00187973 0.00171202
5.06472 0.00188127 0.00171298
5.07073 0.00188275 0.00171392
5.07674 0.00188417 0.00171483
5.08275 0.00188553 0.00171574
5.08876 0.00188683 0.00171662
5.09476 0.00188809 0.00171749
5.10077 0.0018893 0.00171834
5.10678 0.00189047 0.00171917
5.11279 0.0018916 0.00171998
5.1188 0.0018927 0.00172078
5.1248 0.00189378 0.00172156
5.13081 0.00189484 0.00172232
5.13682 0.00189588 0.00172306
5.14283 0.0018969 0.00172379
5.14884 0.00189792 0.0017245
5.15484 0.00189894 0.00172519
5.16085 0.00189996 0.00172587
5.16686 0.00190098 0.00172652
5.17287 0.00190201 0.00172716
5.17888 0.00190305 0.00172779
5.18488 0.0019041 0.00172839
5.19089 0.00190517 0.00172899
5.1969 0.00190626 0.00172956
5.20291 0.00190738 0.00173012
5.20891 0.00190851 0.00173067
5.21492 0.00190967 0.00173119
5.22093 0.00191085 0.00173171
5.22694 0.00191206 0.00173221
5.23295 0.00191329 0.0017327
5.23895 0.00191455 0.00173317
5.24496 0.00191583 0.00173363
5.25097 0.00191713 0.00173408
5.25698 0.00191846 0.00173451
5.26299 0.00191981 0.00173494
5.26899 0.00192118 0.00173535
5.275 0.00192256 0.00173575
5.28101 0.00192396 0.00173614
5.28702 0.00192537 0.00173652
5.29303 0.00192679 0.00173689
5.29903 0.00192821 0.00173725
5.30504 0.00192964 0.0017376
5.31105 0.00193107 0.00173794
5.31706 0.0019325 0.00173828
5.32307 0.00193392 0.0017386
5.32907 0.00193533 0.00173892
5.33508 0.00193673 0.00173924
5.34109 0.00193812 0.00173954
5.3471 0.00193949 0.00173984
5.35311 0.00194084 0.00174013
5.35911 0.00194216 0.00174042
5.36512 0.00194346 0.00174071
5.37113 0.00194473 0.00174098
5.37714 0.00194597 0.00174126
5.38315 0.00194718 0.00174152
5.38915 0.00194836 0.00174179
5.39516 0.0019495 0.00174205
5.40117 0.0019506 0.0017423
5.40718 0.00195167 0.00174255
5.41319 0.0019527 0.0017428
5.41919 0.00195368 0.00174305
5.4252 0.00195463 0.00174329
5.43121 0.00195554 0.00174353
5.43722 0.0019564 0.00174376
5.44323 0.00195723 0.00174399
5.44923 0.00195802 0.00174422
5.45524 0.00195877 0.00174444
5.46125 0.00195948 0.00174467
5.46726 0.00196015 0.00174489
5.47327 0.00196079 0.0017451
5.47927 0.00196139 0.00174532
5.48528 0.00196196 0.00174553
5.49129 0.0019625 0.00174573
5.4973 0.00196301 0.00174594
5.50331 0.00196349 0.00174614
5.50931 0.00196394 0.00174634
5.51532 0.00196437 0.00174653
5.52133 0.00196478 0.00174673
5.52734 0.00196516 0.00174691
5.53335 0.00196553 0.0017471
5.53935 0.00196588 0.00174728
5.54536 0.00196622 0.00174746
5.55137 0.00196654 0.00174764
5.55738 0.00196685 0.00174781
5.56339 0.00196715 0.00174797
5.56939 0.00196744 0.00174814
5.5754 0.00196773 0.0017483
5.58141 0.00196801 0.00174846
5.58742 0.00196829 0.00174861
5.59343 0.00196857 0.00174876
5.59943 0.00196884 0.0017489
5.60544 0.00196911 0.00174905
5.61145 0.00196939 0.00174918
5.61746 0.00196966 0.00174932
5.62347 0.00196994 0.00174945
5.62947 0.00197022 0.00174957
5.63548 0.0019705 0.00174969
5.64149 0.00197079 0.00174981
5.6475 0.00197108 0.00174992
5.65351 0.00197137 0.00175003
5.65951 0.00197167 0.00175014
5.66552 0.00197196 0.00175024
5.67153 0.00197227 0.00175034
5.67754 0.00197257 0.00175044
5.68354 0.00197288 0.00175053
5.68955 0.00197319 0.00175061
5.69556 0.0019735 0.0017507
5.70157 0.00197382 0.00175078
5.70758 0.00197413 0.00175085
5.71358 0.00197445 0.00175093
5.71959 0.00197476 0.001751
5.7256 0.00197507 0.00175106
5.73161 0.00197538 0.00175113
5.73762 0.00197569 0.00175119
5.74362 0.00197599 0.00175124
5.74963 0.00197629 0.0017513
5.75564 0.00197659 0.00175135
5.76165 0.00197688 0.0017514
5.76766 0.00197717 0.00175145
5.77366 0.00197745 0.00175149
5.77967 0.00197772 0.00175153
5.78568 0.00197798 0.00175157
5.79169 0.00197824 0.00175161
5.7977 0.00197849 0.00175164
5.8037 0.00197873 0.00175168
5.80971 0.00197896 0.00175171
5.81572 0.00197919 0.00175174
5.82173 0.0019794 0.00175177
5.82774 0.00197961 0.00175179
5.83374 0.00197981 0.00175182
5.83975 0.00197999 0.00175184
5.84576 0.00198017 0.00175186
5.85177 0.00198034 0.00175188
5.85778 0.0019805 0.0017519
5.86378 0.00198065 0.00175192
5.86979 0.00198079 0.00175194
5.8758 0.00198093 0.00175195
5.88181 0.00198105 0.00175197
5.88782 0.00198117 0.00175198
5.89382 0.00198128 0.001752
5.89983 0.00198138 0.00175201
5.90584 0.00198147 0.00175202
5.91185 0.00198156 0.00175204
5.91786 0.00198164 0.00175205
5.92386 0.00198172 0.00175206
5.92987 0.00198179 0.00175207
5.93588 0.00198186 0.00175208
5.94189 0.00198192 0.00175209
5.9479 0.00198197 0.0017521
5.9539 0.00198202 0.0017521
5.95991 0.00198207 0.00175211
5.96592 0.00198212 0.00175212
5.97193 0.00198216 0.00175213
5.97794 0.0019822 0.00175214
5.98394 0.00198224 0.00175214
5.98995 0.00198227 0.00175215
5.99596 0.0019823 0.00175216
6.00197 0.00198234 0.00175216
6.00798 0.00198237 0.00175217
6.01398 0.0019824 0.00175218
6.01999 0.00198243 0.00175218
6.026 0.00198246 0.00175219
6.03201 0.00198249 0.0017522
6.03802 0.00198252 0.0017522
6.04402 0.00198255 0.00175221
6.05003 0.00198258 0.00175221
6.05604 0.00198261 0.00175222
6.06205 0.00198264 0.00175222
6.06806 0.00198267 0.00175223
6.07406 0.0019827 0.00175223
6.08007 0.00198273 0.00175224
6.08608 0.00198276 0.00175224
6.09209 0.0019828 0.00175225
6.0981 0.00198283 0.00175225
6.1041 0.00198286 0.00175226
6.11011 0.0019829 0.00175226
6.11612 0.00198293 0.00175227
6.12213 0.00198296 0.00175227
6.12814 0.001983 0.00175228
6.13414 0.00198303 0.00175228
6.14015 0.00198307 0.00175229
6.14616 0.0019831 0.00175229
6.15217 0.00198314 0.00175229
6.15818 0.00198317 0.0017523
6.16418 0.0019832 0.0017523
6.17019 0.00198324 0.0017523
6.1762 0.00198327 0.00175231
6.18221 0.0019833 0.00175231
6.18821 0.00198334 0.00175231
6.19422 0.00198337 0.00175232
6.20023 0.0019834 0.00175232
6.20624 0.00198343 0.00175232
6.21225 0.00198346 0.00175233
6.21825 0.00198348 0.00175233
6.22426 0.00198351 0.00175233
6.23027 0.00198354 0.00175233
6.23628 0.00198356 0.00175234
6.24229 0.00198358 0.00175234
6.24829 0.00198361 0.00175234
6.2543 0.00198363 0.00175234
6.26031 0.00198365 0.00175235
6.26632 0.00198367 0.00175235
6.27233 0.00198368 0.00175235
6.27833 0.0019837 0.00175235
6.28434 0.00198372 0.00175235
6.29035 0.00198373 0.00175235
6.29636 0.00198374 0.00175236
6.30237 0.00198376 0.00175236
6.30837 0.00198377 0.00175236
6.31438 0.00198378 0.00175236
6.32039 0.00198379 0.00175236
6.3264 0.0019838 0.00175236
6.33241 0.00198381 0.00175236
6.33841 0.00198381 0.00175237
6.34442 0.00198382 0.00175237
6.35043 0.00198383 0.00175237
6.35644 0.00198383 0.00175237
6.36245 0.00198384 0.00175237
6.36845 0.00198384 0.00175237
6.37446 0.00198385 0.00175237
6.38047 0.00198385 0.00175237
6.38648 0.00198386 0.00175237
6.39249 0.00198386 0.00175237
6.39849 0.00198387 0.00175237
6.4045 0.00198387 0.00175237
6.41051 0.00198388 0.00175237
6.41652 0.00198388 0.00175237
6.42253 0.00198389 0.00175238
6.42853 0.00198389 0.00175238
6.43454 0.0019839 0.00175238
6.44055 0.0019839 0.00175238
6.44656 0.00198391 0.00175238
6.45257 0.00198391 0.00175238
6.45857 0.00198392 0.00175238
6.46458 0.00198393 0.00175238
6.47059 0.00198394 0.00175238
6.4766 0.00198394 0.00175238
6.48261 0.00198395 0.00175238
6.48861 0.00198396 0.00175238
6.49462 0.00198397 0.00175238
6.50063 0.00198398 0.00175238
6.50664 0.00198399 0.00175238
6.51265 0.001984 0.00175238
6.51865 0.00198401 0.00175238
6.52466 0.00198402 0.00175238
6.53067 0.00198404 0.00175238
6.53668 0.00198405 0.00175238
6.54269 0.00198406 0.00175238
6.54869 0.00198407 0.00175238
6.5547 0.00198409 0.00175238
6.56071 0.0019841 0.00175238
6.56672 0.00198411 0.00175238
6.57273 0.00198413 0.00175238
6.57873 0.00198414 0.00175238
6.58474 0.00198415 0.00175238
6.59075 0.00198417 0.00175238
6.59676 0.00198418 0.00175238
6.60277 0.00198419 0.00175238
6.60877 0.00198421 0.00175238
6.61478 0.00198422 0.00175238
6.62079 0.00198423 0.00175238
6.6268 0.00198425 0.00175238
6.63281 0.00198426 0.00175238
6.63881 0.00198427 0.00175238
6.64482 0.00198429 0.00175238
6.65083 0.0019843 0.00175238
6.65684 0.00198431 0.00175238
6.66285 0.00198432 0.00175238
6.66885 0.00198433 0.00175238
6.67486 0.00198434 0.00175238
6.68087 0.00198436 0.00175238
6.68688 0.00198437 0.00175238
6.69288 0.00198438 0.00175238
6.69889 0.00198438 0.00175238
6.7049 0.00198439 0.00175238
6.71091 0.0019844 0.00175238
6.71692 0.00198441 0.00175238
6.72292 0.00198442 0.00175238
6.72893 0.00198443 0.00175238
6.73494 0.00198443 0.00175238
6.74095 0.00198444 0.00175238
6.74696 0.00198445 0.00175238
6.75296 0.00198446 0.00175238
6.75897 0.00198446 0.00175238
6.76498 0.00198447 0.00175238
6.77099 0.00198447 0.00175238
6.777 0.00198448 0.00175238
6.783 0.00198448 0.00175238
6.78901 0.00198449 0.00175238
6.79502 0.0019845 0.00175238
6.80103 0.0019845 0.00175238
6.80704 0.00198451 0.00175238
6.81304 0.00198451 0.00175238
6.81905 0.00198452 0.00175238
6.82506 0.00198452 0.00175238
6.83107 0.00198453 0.00175238
6.83708 0.00198453 0.00175238
6.84308 0.00198454 0.00175238
6.84909 0.00198455 0.00175238
6.8551 0.00198455 0.00175238
6.86111 0.00198456 0.00175238
6.86712 0.00198456 0.00175238
6.87312 0.00198457 0.00175238
6.87913 0.00198458 0.00175238
6.88514 0.00198459 0.00175238
6.89115 0.00198459 0.00175238
6.89716 0.0019846 0.00175238
6.90316 0.00198461 0.00175238
6.90917 0.00198462 0.00175238
6.91518 0.00198463 0.00175238
6.92119 0.00198464 0.00175238
6.9272 0.00198465 0.00175238
6.9332 0.00198466 0.00175238
6.93921 0.00198467 0.00175238
6.94522 0.00198468 0.00175238
6.95123 0.00198469 0.00175238
6.95724 0.0019847 0.00175238
6.96324 0.00198471 0.00175238
6.96925 0.00198472 0.00175238
6.97526 0.00198473 0.00175238
6.98127 0.00198474 0.00175238
6.98728 0.00198475 0.00175238
6.99328 0.00198476 0.00175238
6.99929 0.00198477 0.00175238
7.0053 0.00198479 0.00175238
7.01131 0.0019848 0.00175238
7.01732 0.00198481 0.00175238
7.02332 0.00198482 0.00175238
7.02933 0.00198483 0.00175238
7.03534 0.00198484 0.00175238
7.04135 0.00198485 0.00175238
7.04736 0.00198486 0.00175238
7.05336 0.00198488 0.00175238
7.05937 0.00198489 0.00175238
7.06538 0.0019849 0.00175238
7.07139 0.00198491 0.00175238
7.0774 0.00198492 0.00175238
7.0834 0.00198493 0.00175238
7.08941 0.00198493 0.00175238
7.09542 0.00198494 0.00175238
7.10143 0.00198495 0.00175238
7.10744 0.00198496 0.00175238
7.11344 0.00198497 0.00175238
7.11945 0.00198498 0.00175238
7.12546 0.00198498 0.00175238
7.13147 0.00198499 0.00175238
7.13748 0.001985 0.00175238
7.14348 0.001985 0.00175238
7.14949 0.00198501 0.00175238
7.1555 0.00198502 0.00175238
7.16151 0.00198502 0.00175238
7.16751 0.00198503 0.00175238
7.17352 0.00198503 0.00175238
7.17953 0.00198504 0.00175238
7.18554 0.00198504 0.00175238
7.19155 0.00198505 0.00175238
7.19755 0.00198505 0.00175238
7.20356 0.00198505 0.00175238
7.20957 0.00198506 0.00175238
7.21558 0.00198506 0.00175238
7.22159 0.00198507 0.00175238
7.22759 0.00198507 0.00175238
7.2336 0.00198507 0.00175238
7.23961 0.00198508 0.00175238
7.24562 0.00198508 0.00175238
7.25163 0.00198508 0.00175238
7.25763 0.00198509 0.00175238
7.26364 0.00198509 0.00175238
7.26965 0.0019851 0.00175238
7.27566 0.0019851 0.00175238
7.28167 0.00198511 0.00175238
7.28767 0.00198511 0.00175238
7.29368 0.00198511 0.00175238
7.29969 0.00198512 0.00175238
7.3057 0.00198512 0.00175238
7.31171 0.00198513 0.00175238
7.31771 0.00198514 0.00175238
7.32372 0.00198514 0.00175238
7.32973 0.00198515 0.00175238
7.33574 0.00198515 0.00175238
7.34175 0.00198516 0.00175238
7.34775 0.00198517 0.00175238
7.35376 0.00198517 0.00175238
7.35977 0.00198518 0.00175238
7.36578 0.00198519 0.00175238
7.37179 0.00198519 0.00175238
7.37779 0.0019852 0.00175238
7.3838 0.00198521 0.00175238
7.38981 0.00198522 0.00175238
7.39582 0.00198522 0.00175238
7.40183 0.00198523 0.00175238
7.40783 0.00198524 0.00175238
7.41384 0.00198525 0.00175238
7.41985 0.00198526 0.00175238
7.42586 0.00198526 0.00175238
7.43187 0.00198527 0.00175238
7.43787 0.00198528 0.00175238
7.44388 0.00198529 0.00175238
7.44989 0.0019853 0.00175238
7.4559 0.00198531 0.00175238
7.46191 0.00198531 0.00175238
7.46791 0.00198532 0.00175238
7.47392 0.00198533 0.00175238
7.47993 0.00198534 0.00175238
7.48594 0.00198534 0.00175238
7.49195 0.00198535 0.00175238
7.49795 0.00198536 0.00175238
7.50396 0.00198537 0.00175238
7.50997 0.00198537 0.00175238
7.51598 0.00198538 0.00175238
7.52199 0.00198539 0.00175238
7.52799 0.00198539 0.00175238
7.534 0.0019854 0.00175238
7.54001 0.0019854 0.00175238
7.54602 0.00198541 0.00175238
7.55203 0.00198541 0.00175238
7.55803 0.00198542 0.00175238
7.56404 0.00198542 0.00175238
7.57005 0.00198543 0.00175238
7.57606 0.00198543 0.00175238
7.58207 0.00198544 0.00175238
7.58807 0.00198544 0.00175238
7.59408 0.00198544 0.00175238
7.60009 0.00198545 0.00175238
7.6061 0.00198545 0.00175238
7.61211 0.00198545 0.00175238
7.61811 0.00198545 0.00175238
7.62412 0.00198546 0.00175238
7.63013 0.00198546 0.00175238
7.63614 0.00198546 0.00175238
7.64215 0.00198546 0.00175238
7.64815 0.00198547 0.00175238
7.65416 0.00198547 0.00175238
7.66017 0.00198547 0.00175238
7.66618 0.00198547 0.00175238
7.67218 0.00198547 0.00175238
7.67819 0.00198547 0.00175238
7.6842 0.00198547 0.00175238
7.69021 0.00198547 0.00175238
7.69622 0.00198548 0.00175238
7.70222 0.00198548 0.00175238
7.70823 0.00198548 0.00175238
7.71424 0.00198548 0.00175238
7.72025 0.00198548 0.00175238
7.72626 0.00198548 0.00175238
7.73226 0.00198548 0.00175238
7.73827 0.00198548 0.00175238
7.74428 0.00198548 0.00175238
7.75029 0.00198548 0.00175238
7.7563 0.00198548 0.00175238
7.7623 0.00198548 0.00175238
7.76831 0.00198549 0.00175238
7.77432 0.00198549 0.00175238
7.78033 0.00198549 0.00175238
7.78634 0.00198549 0.00175238
7.79234 0.00198549 0.00175238
7.79835 0.00198549 0.00175238
7.80436 0.00198549 0.00175238
7.81037 0.00198549 0.00175238
7.81638 0.0019855 0.00175238
7.82238 0.0019855 0.00175238
7.82839 0.0019855 0.00175238
7.8344 0.0019855 0.00175238
7.84041 0.0019855 0.00175238
7.84642 0.0019855 0.00175238
7.85242 0.0019855 0.00175238
7.85843 0.00198551 0.00175238
7.86444 0.00198551 0.00175238
7.87045 0.00198551 0.00175238
7.87646 0.00198551 0.00175238
7.88246 0.00198551 0.00175238
7.88847 0.00198552 0.00175238
7.89448 0.00198552 0.00175238
7.90049 0.00198552 0.00175238
7.9065 0.00198552 0.00175238
7.9125 0.00198552 0.00175238
7.91851 0.00198552 0.00175238
7.92452 0.00198553 0.00175238
7.93053 0.00198553 0.00175238
7.93654 0.00198553 0.00175238
7.94254 0.00198553 0.00175238
7.94855 0.00198553 0.00175238
7.95456 0.00198554 0.00175238
7.96057 0.00198554 0.00175238
7.96658 0.00198554 0.00175238
7.97258 0.00198554 0.00175238
7.97859 0.00198554 0.00175238
7.9846 0.00198554 0.00175238
7.99061 0.00198555 0.00175238
7.99662 0.00198555 0.00175238
8.00262 0.00198555 0.00175238
8.00863 0.00198555 0.00175238
8.01464 0.00198555 0.00175238
8.02065 0.00198555 0.00175238
8.02666 0.00198556 0.00175238
8.03266 0.00198556 0.00175238
8.03867 0.00198556 0.00175238
8.04468 0.00198556 0.00175238
8.05069 0.00198556 0.00175238
8.0567 0.00198556 0.00175238
8.0627 0.00198556 0.00175238
8.06871 0.00198556 0.00175238
8.07472 0.00198556 0.00175238
8.08073 0.00198556 0.00175238
8.08674 0.00198557 0.00175238
8.09274 0.00198557 0.00175238
8.09875 0.00198557 0.00175238
8.10476 0.00198557 0.00175238
8.11077 0.00198557 0.00175238
8.11678 0.00198557 0.00175238
8.12278 0.00198557 0.00175238
8.12879 0.00198557 0.00175238
8.1348 0.00198557 0.00175238
8.14081 0.00198557 0.00175238
8.14682 0.00198557 0.00175238
8.15282 0.00198557 0.00175238
8.15883 0.00198557 0.00175238
8.16484 0.00198557 0.00175238
8.17085 0.00198557 0.00175238
8.17685 0.00198557 0.00175238
8.18286 0.00198557 0.00175238
8.18887 0.00198557 0.00175238
8.19488 0.00198557 0.00175238
8.20089 0.00198557 0.00175238
8.20689 0.00198558 0.00175238
8.2129 0.00198558 0.00175238
8.21891 0.00198558 0.00175238
8.22492 0.00198558 0.00175238
8.23093 0.00198558 0.00175238
8.23693 0.00198558 0.00175238
8.24294 0.00198558 0.00175238
8.24895 0.00198558 0.00175238
8.25496 0.00198558 0.00175238
8.26097 0.00198558 0.00175238
8.26697 0.00198558 0.00175238
8.27298 0.00198558 0.00175238
8.27899 0.00198558 0.00175238
8.285 0.00198558 0.00175238
8.29101 0.00198558 0.00175238
8.29701 0.00198558 0.00175238
8.30302 0.00198558 0.00175238
8.30903 0.00198558 0.00175238
8.31504 0.00198558 0.00175238
8.32105 0.00198558 0.00175238
8.32705 0.00198558 0.00175238
8.33306 0.00198558 0.00175238
8.33907 0.00198558 0.00175238
8.34508 0.00198558 0.00175238
8.35109 0.00198558 0.00175238
8.35709 0.00198558 0.00175238
8.3631 0.00198558 0.00175238
8.36911 0.00198558 0.00175238
8.37512 0.00198558 0.00175238
8.38113 0.00198558 0.00175238
8.38713 0.00198558 0.00175238
8.39314 0.00198558 0.00175238
8.39915 0.00198558 0.00175238
8.40516 0.00198558 0.00175238
8.41117 0.00198558 0.00175238
8.41717 0.00198558 0.00175238
8.42318 0.00198558 0.00175238
8.42919 0.00198558 0.00175238
8.4352 0.00198558 0.00175238
8.44121 0.00198558 0.00175238
8.44721 0.00198558 0.00175238
8.45322 0.00198558 0.00175238
8.45923 0.00198558 0.00175238
8.46524 0.00198558 0.00175238
8.47125 0.00198558 0.00175238
8.47725 0.00198558 0.00175238
8.48326 0.00198558 0.00175238
8.48927 0.00198558 0.00175238
8.49528 0.00198558 0.00175238
8.50129 0.00198558 0.00175238
8.50729 0.00198558 0.00175238
8.5133 0.00198558 0.00175238
8.51931 0.00198558 0.00175238
8.52532 0.00198558 0.00175238
8.53133 0.00198558 0.00175238
8.53733 0.00198558 0.00175238
8.54334 0.00198558 0.00175238
8.54935 0.00198558 0.00175238
8.55536 0.00198558 0.00175238
8.56137 0.00198558 0.00175238
8.56737 0.00198558 0.00175238
8.57338 0.00198558 0.00175238
8.57939 0.00198558 0.00175238
8.5854 0.00198558 0.00175238
8.59141 0.00198558 0.00175238
8.59741 0.00198558 0.00175238
8.60342 0.00198558 0.00175238
8.60943 0.00198558 0.00175238
8.61544 0.00198558 0.00175238
8.62145 0.00198558 0.00175238
8.62745 0.00198558 0.00175238
8.63346 0.00198558 0.00175238
8.63947 0.00198558 0.00175238
8.64548 0.00198558 0.00175238
8.65148 0.00198558 0.00175238
8.65749 0.00198558 0.00175238
8.6635 0.00198558 0.00175238
8.66951 0.00198558 0.00175238
8.67552 0.00198558 0.00175238
8.68152 0.00198559 0.00175238
8.68753 0.00198559 0.00175238
8.69354 0.00198559 0.00175238
8.69955 0.00198559 0.00175238
8.70556 0.00198559 0.00175238
8.71156 0.00198559 0.00175238
8.71757 0.00198559 0.00175238
8.72358 0.00198559 0.00175238
8.72959 0.00198559 0.00175238
8.7356 0.00198559 0.00175238
8.7416 0.00198559 0.00175238
8.74761 0.00198559 0.00175238
8.75362 0.00198559 0.00175238
8.75963 0.00198559 0.00175238
8.76564 0.00198559 0.00175238
8.77164 0.00198559 0.00175238
8.77765 0.00198559 0.00175238
8.78366 0.00198559 0.00175238
8.78967 0.00198559 0.00175238
8.79568 0.00198559 0.00175238
8.80168 0.00198559 0.00175238
8.80769 0.00198559 0.00175238
8.8137 0.00198559 0.00175238
8.81971 0.00198559 0.00175238
8.82572 0.00198559 0.00175238
8.83172 0.00198559 0.00175238
8.83773 0.00198559 0.00175238
8.84374 0.00198559 0.00175238
8.84975 0.00198559 0.00175238
8.85576 0.00198559 0.00175238
8.86176 0.00198559 0.00175238
8.86777 0.00198559 0.00175238
8.87378 0.00198559 0.00175238
8.87979 0.00198559 0.00175238
8.8858 0.00198559 0.00175238
8.8918 0.00198559 0.00175238
8.89781 0.00198559 0.00175238
8.90382 0.00198559 0.00175238
8.90983 0.00198559 0.00175238
8.91584 0.00198559 0.00175238
8.92184 0.00198559 0.00175238
8.92785 0.00198559 0.00175238
8.93386 0.00198559 0.00175238
8.93987 0.00198559 0.00175238
8.94588 0.00198559 0.00175238
8.95188 0.00198559 0.00175238
8.95789 0.00198559 0.00175238
8.9639 0.00198559 0.00175238
8.96991 0.00198559 0.00175238
8.97592 0.00198559 0.00175238
8.98192 0.00198559 0.00175238
8.98793 0.00198559 0.00175238
8.99394 0.00198559 0.00175238
8.99995 0.00198559 0.00175238
9.00596 0.00198559 0.00175238
9.01196 0.00198559 0.00175238
9.01797 0.00198559 0.00175238
9.02398 0.00198559 0.00175238
9.02999 0.00198559 0.00175238
9.036 0.00198559 0.00175238
9.042 0.00198559 0.00175238
9.04801 0.00198559 0.00175238
9.05402 0.00198559 0.00175238
9.06003 0.00198559 0.00175238
9.06604 0.00198559 0.00175238
9.07204 0.00198559 0.00175238
9.07805 0.00198559 0.00175238
9.08406 0.00198559 0.00175238
9.09007 0.00198559 0.00175238
9.09608 0.00198559 0.00175238
9.10208 0.00198559 0.00175238
9.10809 0.00198559 0.00175238
9.1141 0.00198559 0.00175238
9.12011 0.00198559 0.00175238
9.12612 0.00198559 0.00175238
9.13212 0.00198559 0.00175238
9.13813 0.00198559 0.00175238
9.14414 0.00198559 0.00175238
9.15015 0.00198559 0.00175238
9.15615 0.00198559 0.00175238
9.16216 0.00198559 0.00175238
9.16817 0.00198559 0.00175238
9.17418 0.00198559 0.00175238
9.18019 0.00198559 0.00175238
9.18619 0.00198559 0.00175238
9.1922 0.00198559 0.00175238
9.19821 0.00198559 0.00175238
9.20422 0.00198559 0.00175238
9.21023 0.00198559 0.00175238
9.21623 0.00198559 0.00175238
9.22224 0.00198559 0.00175238
9.22825 0.00198559 0.00175238
9.23426 0.00198559 0.00175238
9.24027 0.00198559 0.00175238
9.24627 0.00198559 0.00175238
9.25228 0.00198559 0.00175238
9.25829 0.00198559 0.00175238
9.2643 0.00198559 0.00175238
9.27031 0.00198559 0.00175238
9.27631 0.00198559 0.00175238
9.28232 0.00198559 0.00175238
9.28833 0.00198559 0.00175238
9.29434 0.00198559 0.00175238
9.30035 0.00198559 0.00175238
9.30635 0.00198559 0.00175238
9.31236 0.00198559 0.00175238
9.31837 0.00198559 0.00175238
9.32438 0.00198559 0.00175238
9.33039 0.00198559 0.00175238
9.33639 0.00198559 0.00175238
9.3424 0.00198559 0.00175238
9.34841 0.00198559 0.00175238
9.35442 0.00198559 0.00175238
9.36043 0.00198559 0.00175238
9.36643 0.00198559 0.00175238
9.37244 0.00198559 0.00175238
9.37845 0.00198559 0.00175238
9.38446 0.00198559 0.00175238
9.39047 0.00198559 0.00175238
9.39647 0.00198559 0.00175238
9.40248 0.00198559 0.00175238
9.40849 0.00198559 0.00175238
9.4145 0.00198559 0.00175238
9.42051 0.00198559 0.00175238
9.42651 0.00198559 0.00175238
9.43252 0.00198559 0.00175238
9.43853 0.00198559 0.00175238
9.44454 0.00198559 0.00175238
9.45055 0.00198559 0.00175238
9.45655 0.00198559 0.00175238
9.46256 0.00198559 0.00175238
9.46857 0.00198559 0.00175238
9.47458 0.00198559 0.00175238
9.48059 0.00198559 0.00175238
9.48659 0.00198559 0.00175238
9.4926 0.00198559 0.00175238
9.49861 0.00198559 0.00175238
9.50462 0.00198559 0.00175238
9.51063 0.00198559 0.00175238
9.51663 0.00198559 0.00175238
9.52264 0.00198559 0.00175238
9.52865 0.00198559 0.00175238
9.53466 0.00198559 0.00175238
9.54067 0.00198559 0.00175238
9.54667 0.00198559 0.00175238
9.55268 0.00198559 0.00175238
9.55869 0.00198559 0.00175238
9.5647 0.00198559 0.00175238
9.57071 0.00198559 0.00175238
9.57671 0.00198559 0.00175238
9.58272 0.00198559 0.00175238
9.58873 0.00198559 0.00175238
9.59474 0.00198559 0.00175238
9.60075 0.00198559 0.00175238
9.60675 0.00198559 0.00175238
9.61276 0.00198559 0.00175238
9.61877 0.00198559 0.00175238
9.62478 0.00198559 0.00175238
9.63078 0.00198559 0.00175238
9.63679 0.00198559 0.00175238
9.6428 0.00198559 0.00175238
9.64881 0.00198559 0.00175238
9.65482 0.00198559 0.00175238
9.66082 0.00198559 0.00175238
9.66683 0.00198559 0.00175238
9.67284 0.00198559 0.00175238
9.67885 0.00198559 0.00175238
9.68486 0.00198559 0.00175238
9.69086 0.00198559 0.00175238
9.69687 0.00198559 0.00175238
9.70288 0.00198559 0.00175238
9.70889 0.00198559 0.00175238
9.7149 0.00198559 0.00175238
9.7209 0.00198559 0.00175238
9.72691 0.00198559 0.00175238
9.73292 0.00198559 0.00175238
9.73893 0.00198559 0.00175238
9.74494 0.00198559 0.00175238
9.75094 0.00198559 0.00175238
9.75695 0.00198559 0.00175238
9.76296 0.00198559 0.00175238
9.76897 0.00198559 0.00175238
9.77498 0.00198559 0.00175238
9.78098 0.00198559 0.00175238
9.78699 0.00198559 0.00175238
9.793 0.00198559 0.00175238
9.79901 0.00198559 0.00175238
9.80502 0.00198559 0.00175238
9.81102 0.00198559 0.00175238
9.81703 0.00198559 0.00175238
9.82304 0.00198559 0.00175238
9.82905 0.00198559 0.00175238
9.83506 0.00198559 0.00175238
9.84106 0.00198559 0.00175238
9.84707 0.00198559 0.00175238
9.85308 0.00198559 0.00175238
9.85909 0.00198559 0.00175238
9.8651 0.00198559 0.00175238
9.8711 0.00198559 0.00175238
9.87711 0.00198559 0.00175238
9.88312 0.00198559 0.00175238
9.88913 0.00198559 0.00175238
9.89514 0.00198559 0.00175238
9.90114 0.00198559 0.00175238
9.90715 0.00198559 0.00175238
9.91316 0.00198559 0.00175238
9.91917 0.00198559 0.00175238
9.92518 0.00198559 0.00175238
9.93118 0.00198559 0.00175238
9.93719 0.00198559 0.00175238
9.9432 0.00198559 0.00175238
9.94921 0.00198559 0.00175238
9.95522 0.00198559 0.00175238
9.96122 0.00198559 0.00175238
9.96723 0.00198559 0.00175238
9.97324 0.00198559 0.00175238
9.97925 0.00198559 0.00175238
9.98526 0.00198559 0.00175238
9.99126 0.00198559 0.00175238
9.99727 0.00198559 0.00175238


==> figures/reflection/data/P0_S0.1250.txt <==
h nr_dofs err est
0.2000 31 1.94735 0.23863
0.1000 120 1.58019 0.169901
0.0500 442 1.05905 0.104193
0.0250 1747 0.390704 0.0555176
0.0125 6951 0.109548 0.0282456


==> figures/reflection/data/P0_S0.2500.txt <==
h nr_dofs err est
0.2000 31 1.91323 0.239884
0.1000 120 0.843545 0.141102
0.0500 442 0.288697 0.0780471
0.0250 1747 0.0827274 0.0400712
0.0125 6951 0.0272376 0.0201455


==> figures/reflection/data/P0_S0.5000.txt <==
h nr_dofs err est
0.2000 31 0.640889 0.196057
0.1000 120 0.208006 0.106363
0.0500 442 0.0759993 0.0568668
0.0250 1747 0.0309511 0.0287915
0.0125 6951 0.0143844 0.0143681


==> figures/reflection/data/P1_S0.1250.txt <==
h nr_dofs err est
0.2000 124 1.1409 0.111141
0.1000 481 0.324025 0.0411884
0.0500 1767 0.0393191 0.0130148
0.0250 6990 0.00457712 0.00346498
0.0125 27799 0.000908669 0.000874023


==> figures/reflection/data/P1_S0.2500.txt <==
h nr_dofs err est
0.2000 124 0.246859 0.0574114
0.1000 481 0.0290838 0.0167412
0.0500 1767 0.00542812 0.00479552
0.0250 6990 0.00126477 0.00123993
0.0125 27799 0.000310987 0.000310864


==> figures/reflection/data/P1_S0.5000.txt <==
h nr_dofs err est
0.2000 124 0.0324675 0.0233762
0.1000 481 0.00668719 0.006323
0.0500 1767 0.00177814 0.00175241
0.0250 6990 0.000443902 0.000444355
0.0125 27799 0.000111388 0.0001119


==> figures/reflection/data/P1_cfl_S0.1250.txt <==
h nr_dofs err est
0.2000 124 1.19035 0.11177
0.1000 481 0.380089 0.0412063
0.0500 1767 0.0622285 0.0130117
0.0250 6990 0.00862637 0.00346471
0.0125 27799 0.00203108 0.000874001


==> figures/reflection/data/P1_cfl_S0.2500.txt <==
h nr_dofs err est
0.2000 124 0.298149 0.0574243
0.1000 481 0.0390824 0.0167394
0.0500 1767 0.0080116 0.00479527
0.0250 6990 0.00163329 0.00123991
0.0125 27799 0.000430943 0.000310863


==> figures/reflection/data/P1_cfl_S0.5000.txt <==
h nr_dofs err est
0.2000 124 0.0385608 0.0233698
0.1000 481 0.00741784 0.00632273
0.0500 1767 0.00198559 0.00175238
0.0250 6990 0.000476004 0.000444353
0.0125 27799 0.000123145 0.0001119


==> figures/reflection/data/cumu.txt <==
t err est
0 2.80858e-13 2.113e-14
0.00600798 3.7987e-13 2.71481e-14
0.012016 5.11372e-13 2.94838e-14
0.0180239 5.56317e-13 3.0874e-14
0.0240319 5.98286e-13 3.21239e-14
0.0300399 6.44782e-13 3.32615e-14
0.0360479 6.80354e-13 3.47421e-14
0.0420558 7.07984e-13 3.59661e-14
0.0480638 7.35485e-13 3.73857e-14
0.0540718 7.64293e-13 3.86978e-14
0.0600798 7.96094e-13 4.00191e-14
0.0660877 8.29548e-13 4.1167e-14
0.0720957 8.55765e-13 4.23847e-14
0.0781037 8.75601e-13 4.35539e-14
0.0841117 8.94329e-13 4.47757e-14
0.0901196 9.15633e-13 4.63421e-14
0.0961276 9.351e-13 4.81602e-14
0.102136 9.5187e-13 5.0181e-14
0.108144 9.68203e-13 5.2463e-14
0.114152 9.86649e-13 5.50773e-14
0.12016 1.00696e-12 5.7944e-14
0.126167 1.02799e-12 6.12819e-14
0.132175 1.04749e-12 6.53121e-14
0.138183 1.0639e-12 6.99976e-14
0.144191 1.0778e-12 7.52564e-14
0.150199 1.09054e-12 8.11157e-14
0.156207 1.10327e-12 8.77203e-14
0.162215 1.11607e-12 9.535e-14
0.168223 1.12962e-12 1.04364e-13
0.174231 1.14599e-12 1.14853e-13
0.180239 1.16578e-12 1.26663e-13
0.186247 1.18728e-12 1.39721e-13
0.192255 1.20915e-12 1.54257e-13
0.198263 1.2315e-12 1.70722e-13
0.204271 1.25509e-12 1.8952e-13
0.210279 1.28127e-12 2.10817e-13
0.216287 1.31077e-12 2.34613e-13
0.222295 1.3439e-12 2.61055e-13
0.228303 1.38183e-12 2.90548e-13
0.234311 1.42604e-12 3.23632e-13
0.240319 1.4772e-12 3.60782e-13
0.246327 1.53594e-12 4.02323e-13
0.252335 1.60369e-12 4.48602e-13
0.258343 1.68262e-12 5.00131e-13
0.264351 1.77554e-12 5.57568e-13
0.270359 1.88468e-12 6.21602e-13
0.276367 2.01091e-12 6.92902e-13
0.282375 2.15429e-12 7.722e-13
0.288383 2.31528e-12 8.60359e-13
0.294391 2.49603e-12 9.58374e-13
0.300399 2.70047e-12 1.06733e-12
0.306407 2.93307e-12 1.18843e-12
0.312415 3.19716e-12 1.32295e-12
0.318423 3.49453e-12 1.47233e-12
0.324431 3.82656e-12 1.63807e-12
0.330439 4.19548e-12 1.82189e-12
0.336447 4.60529e-12 2.02573e-12
0.342455 5.06198e-12 2.25183e-12
0.348463 5.57244e-12 2.50262e-12
0.354471 6.14264e-12 2.78057e-12
0.360479 6.77657e-12 3.08835e-12
0.366487 7.47756e-12 3.42897e-12
0.372494 8.25084e-12 3.8059e-12
0.378502 9.10454e-12 4.22308e-12
0.38451 1.00484e-11 4.68471e-12
0.390518 1.10917e-11 5.19527e-12
0.396526 1.22431e-11 5.75968e-12
0.402534 1.35123e-11 6.38343e-12
0.408542 1.49117e-11 7.07259e-12
0.41455 1.64557e-11 7.83382e-12
0.420558 1.81589e-11 8.67433e-12
0.426566 2.00354e-11 9.60201e-12
0.432574 2.20997e-11 1.06256e-11
0.438582 2.43691e-11 1.17547e-11
0.44459 2.68644e-11 1.29999e-11
0.450598 2.9609e-11 1.43725e-11
0.456606 3.26267e-11 1.5885e-11
0.462614 3.59426e-11 1.75514e-11
0.468622 3.95838e-11 1.93867e-11
0.47463 4.35807e-11 2.14073e-11
0.480638 4.79673e-11 2.36312e-11
0.486646 5.27802e-11 2.6078e-11
0.492654 5.80586e-11 2.87693e-11
0.498662 6.38457e-11 3.17284e-11
0.50467 7.01884e-11 3.49813e-11
0.510678 7.71384e-11 3.85557e-11
0.516686 8.47513e-11 4.24823e-11
0.522694 9.30868e-11 4.67941e-11
0.528702 1.0221e-10 5.15277e-11
0.53471 1.12192e-10 5.67226e-11
0.540718 1.23111e-10 6.24219e-11
0.546726 1.3505e-10 6.86725e-11
0.552734 1.48101e-10 7.55256e-11
0.558742 1.62363e-10 8.30367e-11
0.56475 1.77942e-10 9.12666e-11
0.570758 1.94955e-10 1.00281e-10
0.576766 2.13526e-10 1.10152e-10
0.582774 2.33793e-10 1.20956e-10
0.588782 2.55903e-10 1.32779e-10
0.59479 2.80015e-10 1.45713e-10
0.600798 3.06301e-10 1.59856e-10
0.606806 3.34948e-10 1.75317e-10
0.612814 3.66159e-10 1.92215e-10
0.618821 4.0015e-10 2.10675e-10
0.624829 4.37158e-10 2.30836e-10
0.630837 4.77437e-10 2.52847e-10
0.636845 5.21261e-10 2.76871e-10
0.642853 5.68927e-10 3.03083e-10
0.648861 6.20754e-10 3.31673e-10
0.654869 6.77085e-10 3.62846e-10
0.660877 7.38293e-10 3.96825e-10
0.666885 8.04777e-10 4.3385e-10
0.672893 8.76966e-10 4.74182e-10
0.678901 9.55325e-10 5.181e-10
0.684909 1.04035e-09 5.65909e-10
0.690917 1.13258e-09 6.17935e-10
0.696925 1.2326e-09 6.74533e-10
0.702933 1.34101e-09 7.36084e-10
0.708941 1.4585e-09 8.02999e-10
0.714949 1.58577e-09 8.75722e-10
0.720957 1.72358e-09 9.54731e-10
0.726965 1.87278e-09 1.04054e-09
0.732973 2.03423e-09 1.13371e-09
0.738981 2.20889e-09 1.23482e-09
0.744989 2.39778e-09 1.34454e-09
0.750997 2.60198e-09 1.46354e-09
0.757005 2.82266e-09 1.59257e-09
0.763013 3.06106e-09 1.73242e-09
0.769021 3.31854e-09 1.88397e-09
0.775029 3.59651e-09 2.04812e-09
0.781037 3.8965e-09 2.22588e-09
0.787045 4.22015e-09 2.41829e-09
0.793053 4.56921e-09 2.62651e-09
0.799061 4.94554e-09 2.85175e-09
0.805069 5.35113e-09 3.09532e-09
0.811077 5.7881e-09 3.35863e-09
0.817085 6.25874e-09 3.64319e-09
0.823093 6.76544e-09 3.9506e-09
0.829101 7.3108e-09 4.28258e-09
0.835109 7.89755e-09 4.64099e-09
0.841117 8.52862e-09 5.0278e-09
0.847125 9.20712e-09 5.4451e-09
0.853133 9.93637e-09 5.89517e-09
0.859141 1.07199e-08 6.3804e-09
0.865148 1.15614e-08 6.90336e-09
0.871156 1.2465e-08 7.4668e-09
0.877164 1.34347e-08 8.07366e-09
0.883172 1.44752e-08 8.72704e-09
0.88918 1.55912e-08 9.43027e-09
0.895188 1.67878e-08 1.01869e-08
0.901196 1.80702e-08 1.10007e-08
0.907204 1.94443e-08 1.18758e-08
0.913212 2.0916e-08 1.28163e-08
0.91922 2.24918e-08 1.38268e-08
0.925228 2.41783e-08 1.49123e-08
0.931236 2.59828e-08 1.60778e-08
0.937244 2.79128e-08 1.73288e-08
0.943252 2.99763e-08 1.86711e-08
0.94926 3.21818e-08 2.01109e-08
0.955268 3.45383e-08 2.16547e-08
0.961276 3.7055e-08 2.33096e-08
0.967284 3.97421e-08 2.50827e-08
0.973292 4.26101e-08 2.69821e-08
0.9793 4.56699e-08 2.90158e-08
0.985308 4.89334e-08 3.11928e-08
0.991316 5.24127e-08 3.35221e-08
0.997324 5.61209e-08 3.60138e-08
1.00333 6.00717e-08 3.8678e-08
1.00934 6.42793e-08 4.15259e-08
1.01535 6.87589e-08 4.45689e-08
1.02136 7.35263e-08 4.78194e-08
1.02736 7.85983e-08 5.12901e-08
1.03337 8.39923e-08 5.49948e-08
1.03938 8.97267e-08 5.89479e-08
1.04539 9.58208e-08 6.31644e-08
1.0514 1.02295e-07 6.76604e-08
1.0574 1.0917e-07 7.24526e-08
1.06341 1.16469e-07 7.75589e-08
1.06942 1.24214e-07 8.29977e-08
1.07543 1.3243e-07 8.87888e-08
1.08144 1.41143e-07 9.49527e-08
1.08744 1.50379e-07 1.01511e-07
1.09345 1.60165e-07 1.08487e-07
1.09946 1.70532e-07 1.15903e-07
1.10547 1.81509e-07 1.23786e-07
1.11148 1.93128e-07 1.32161e-07
1.11748 2.05423e-07 1.41056e-07
1.12349 2.18426e-07 1.505e-07
1.1295 2.32176e-07 1.60523e-07
1.13551 2.46708e-07 1.71157e-07
1.14152 2.62061e-07 1.82434e-07
1.14752 2.78277e-07 1.9439e-07
1.15353 2.95397e-07 2.0706e-07
1.15954 3.13465e-07 2.20482e-07
1.16555 3.32527e-07 2.34697e-07
1.17156 3.52628e-07 2.49743e-07
1.17756 3.7382e-07 2.65666e-07
1.18357 3.96151e-07 2.82509e-07
1.18958 4.19674e-07 3.00319e-07
1.19559 4.44445e-07 3.19145e-07
1.2016 4.70519e-07 3.39036e-07
1.2076 4.97954e-07 3.60046e-07
1.21361 5.26811e-07 3.82229e-07
1.21962 5.57152e-07 4.05642e-07
1.22563 5.8904e-07 4.30343e-07
1.23164 6.22544e-07 4.56393e-07
1.23764 6.57729e-07 4.83857e-07
1.24365 6.94668e-07 5.12799e-07
1.24966 7.33432e-07 5.43287e-07
1.25567 7.74097e-07 5.75393e-07
1.26167 8.16738e-07 6.09187e-07
1.26768 8.61436e-07 6.44746e-07
1.27369 9.08271e-07 6.82148e-07
1.2797 9.57325e-07 7.21472e-07
1.28571 1.00869e-06 7.62801e-07
1.29171 1.06244e-06 8.06222e-07
1.29772 1.11868e-06 8.5182e-07
1.30373 1.17749e-06 8.99688e-07
1.30974 1.23897e-06 9.49917e-07
1.31575 1.30321e-06 1.0026e-06
1.32175 1.37032e-06 1.05785e-06
1.32776 1.44039e-06 1.11575e-06
1.33377 1.51352e-06 1.17641e-06
1.33978 1.58982e-06 1.23994e-06
1.34579 1.6694e-06 1.30644e-06
1.35179 1.75236e-06 1.37603e-06
1.3578 1.83881e-06 1.44883e-06
1.36381 1.92886e-06 1.52493e-06
1.36982 2.02262e-06 1.60448e-06
1.37583 2.12022e-06 1.68758e-06
1.38183 2.22176e-06 1.77436e-06
1.38784 2.32735e-06 1.86494e-06
1.39385 2.43713e-06 1.95946e-06
1.39986 2.55121e-06 2.05804e-06
1.40587 2.66971e-06 2.16081e-06
1.41187 2.79274e-06 2.26791e-06
1.41788 2.92044e-06 2.37948e-06
1.42389 3.05292e-06 2.49564e-06
1.4299 3.1903e-06 2.61654e-06
1.43591 3.33272e-06 2.74231e-06
1.44191 3.48029e-06 2.87311e-06
1.44792 3.63313e-06 3.00906e-06
1.45393 3.79138e-06 3.15031e-06
1.45994 3.95514e-06 3.297e-06
1.46595 4.12455e-06 3.44928e-06
1.47195 4.29973e-06 3.60728e-06
1.47796 4.48079e-06 3.77116e-06
1.48397 4.66785e-06 3.94105e-06
1.48998 4.86103e-06 4.1171e-06
1.49599 5.06045e-06 4.29944e-06
1.50199 5.26622e-06 4.48822e-06
1.508 5.47846e-06 4.68357e-06
1.51401 5.69726e-06 4.88563e-06
1.52002 5.92275e-06 5.09454e-06
1.52603 6.15501e-06 5.31042e-06
1.53203 6.39417e-06 5.53341e-06
1.53804 6.6403e-06 5.76363e-06
1.54405 6.89351e-06 6.0012e-06
1.55006 7.15388e-06 6.24624e-06
1.55607 7.4215e-06 6.49888e-06
1.56207 7.69646e-06 6.7592e-06
1.56808 7.97883e-06 7.02733e-06
1.57409 8.26868e-06 7.30336e-06
1.5801 8.56608e-06 7.58738e-06
1.58611 8.87109e-06 7.87949e-06
1.59211 9.18376e-06 8.17975e-06
1.59812 9.50416e-06 8.48825e-06
1.60413 9.83231e-06 8.80506e-06
1.61014 1.01683e-05 9.13022e-06
1.61615 1.0512e-05 9.4638e-06
1.62215 1.08637e-05 9.80582e-06
1.62816 1.12232e-05 1.01563e-05
1.63417 1.15906e-05 1.05154e-05
1.64018 1.19659e-05 1.08829e-05
1.64619 1.2349e-05 1.1259e-05
1.65219 1.27401e-05 1.16436e-05
1.6582 1.31389e-05 1.20367e-05
1.66421 1.35457e-05 1.24382e-05
1.67022 1.39602e-05 1.28482e-05
1.67623 1.43824e-05 1.32666e-05
1.68223 1.48124e-05 1.36933e-05
1.68824 1.525e-05 1.41282e-05
1.69425 1.56951e-05 1.45713e-05
1.70026 1.61478e-05 1.50225e-05
1.70627 1.66079e-05 1.54815e-05
1.71227 1.70753e-05 1.59484e-05
1.71828 1.755e-05 1.6423e-05
1.72429 1.80318e-05 1.69051e-05
1.7303 1.85206e-05 1.73945e-05
1.7363 1.90163e-05 1.78911e-05
1.74231 1.95188e-05 1.83948e-05
1.74832 2.0028e-05 1.89052e-05
1.75433 2.05437e-05 1.94221e-05
1.76034 2.10658e-05 1.99455e-05
1.76634 2.15942e-05 2.0475e-05
1.77235 2.21287e-05 2.10103e-05
1.77836 2.26691e-05 2.15513e-05
1.78437 2.32153e-05 2.20976e-05
1.79038 2.37672e-05 2.2649e-05
1.79638 2.43246e-05 2.32052e-05
1.80239 2.48874e-05 2.3766e-05
1.8084 2.54553e-05 2.43309e-05
1.81441 2.60284e-05 2.48998e-05
1.82042 2.66063e-05 2.54724e-05
1.82642 2.7189e-05 2.60483e-05
1.83243 2.77764e-05 2.66272e-05
1.83844 2.83683e-05 2.72089e-05
1.84445 2.89646e-05 2.7793e-05
1.85046 2.95653e-05 2.83793e-05
1.85646 3.01701e-05 2.89675e-05
1.86247 3.07791e-05 2.95573e-05
1.86848 3.13922e-05 3.01485e-05
1.87449 3.20093e-05 3.07408e-05
1.8805 3.26304e-05 3.1334e-05
1.8865 3.32555e-05 3.19279e-05
1.89251 3.38846e-05 3.25224e-05
1.89852 3.45178e-05 3.31172e-05
1.90453 3.51552e-05 3.37123e-05
1.91054 3.57968e-05 3.43075e-05
1.91654 3.64428e-05 3.49028e-05
1.92255 3.70933e-05 3.54982e-05
1.92856 3.77486e-05 3.60938e-05
1.93457 3.84088e-05 3.66895e-05
1.94058 3.90743e-05 3.72856e-05
1.94658 3.97454e-05 3.78821e-05
1.95259 4.04225e-05 3.84795e-05
1.9586 4.11059e-05 3.90778e-05
1.96461 4.17962e-05 3.96776e-05
1.97062 4.24938e-05 4.02793e-05
1.97662 4.31993e-05 4.08833e-05
1.98263 4.39133e-05 4.14902e-05
1.98864 4.46365e-05 4.21008e-05
1.99465 4.53695e-05 4.27157e-05
2.00066 4.61132e-05 4.33358e-05
2.00666 4.68684e-05 4.39621e-05
2.01267 4.7636e-05 4.45954e-05
2.01868 4.84169e-05 4.52369e-05
2.02469 4.9212e-05 4.58878e-05
2.0307 5.00224e-05 4.65493e-05
2.0367 5.08493e-05 4.72228e-05
2.04271 5.16937e-05 4.79097e-05
2.04872 5.25568e-05 4.86116e-05
2.05473 5.34399e-05 4.933e-05
2.06074 5.43441e-05 5.00665e-05
2.06674 5.52709e-05 5.0823e-05
2.07275 5.62214e-05 5.16012e-05
2.07876 5.71972e-05 5.2403e-05
2.08477 5.81994e-05 5.32301e-05
2.09078 5.92296e-05 5.40846e-05
2.09678 6.0289e-05 5.49685e-05
2.10279 6.13791e-05 5.58835e-05
2.1088 6.25013e-05 5.68317e-05
2.11481 6.3657e-05 5.78151e-05
2.12082 6.48474e-05 5.88355e-05
2.12682 6.6074e-05 5.98949e-05
2.13283 6.7338e-05 6.0995e-05
2.13884 6.86407e-05 6.21377e-05
2.14485 6.99833e-05 6.33246e-05
2.15086 7.1367e-05 6.45574e-05
2.15686 7.27928e-05 6.58375e-05
2.16287 7.42619e-05 6.71665e-05
2.16888 7.57752e-05 6.85455e-05
2.17489 7.73336e-05 6.99758e-05
2.1809 7.89379e-05 7.14585e-05
2.1869 8.05889e-05 7.29945e-05
2.19291 8.22872e-05 7.45845e-05
2.19892 8.40334e-05 7.62292e-05
2.20493 8.58279e-05 7.79292e-05
2.21094 8.76712e-05 7.96847e-05
2.21694 8.95636e-05 8.14961e-05
2.22295 9.15052e-05 8.33634e-05
2.22896 9.3496e-05 8.52864e-05
2.23497 9.55362e-05 8.72652e-05
2.24097 9.76256e-05 8.92992e-05
2.24698 9.9764e-05 9.1388e-05
2.25299 0.000101951 9.35311e-05
2.259 0.000104186 9.57278e-05
2.26501 0.00010647 9.79771e-05
2.27101 0.0001088 0.000100278
2.27702 0.000111177 0.00010263
2.28303 0.0001136 0.000105031
2.28904 0.000116068 0.000107481
2.29505 0.00011858 0.000109978
2.30105 0.000121135 0.00011252
2.30706 0.000123732 0.000115106
2.31307 0.00012637 0.000117735
2.31908 0.000129048 0.000120405
2.32509 0.000131764 0.000123114
2.33109 0.000134517 0.000125861
2.3371 0.000137306 0.000128643
2.34311 0.000140129 0.000131459
2.34912 0.000142986 0.000134308
2.35513 0.000145873 0.000137186
2.36113 0.000148791 0.000140093
2.36714 0.000151736 0.000143026
2.37315 0.000154709 0.000145984
2.37916 0.000157706 0.000148965
2.38517 0.000160727 0.000151966
2.39117 0.00016377 0.000154986
2.39718 0.000166833 0.000158023
2.40319 0.000169915 0.000161075
2.4092 0.000173014 0.00016414
2.41521 0.000176129 0.000167217
2.42121 0.000179257 0.000170303
2.42722 0.000182398 0.000173398
2.43323 0.00018555 0.000176499
2.43924 0.000188711 0.000179605
2.44525 0.00019188 0.000182714
2.45125 0.000195056 0.000185826
2.45726 0.000198238 0.000188938
2.46327 0.000201424 0.000192049
2.46928 0.000204613 0.000195159
2.47529 0.000207805 0.000198266
2.48129 0.000210997 0.000201369
2.4873 0.00021419 0.000204467
2.49331 0.000217382 0.00020756
2.49932 0.000220574 0.000210647
2.50533 0.000223763 0.000213727
2.51133 0.00022695 0.0002168
2.51734 0.000230135 0.000219867
2.52335 0.000233317 0.000222926
2.52936 0.000236496 0.000225978
2.53537 0.000239673 0.000229023
2.54137 0.000242846 0.00023206
2.54738 0.000246017 0.000235092
2.55339 0.000249186 0.000238118
2.5594 0.000252354 0.000241139
2.56541 0.00025552 0.000244155
2.57141 0.000258687 0.000247169
2.57742 0.000261854 0.00025018
2.58343 0.000265023 0.00025319
2.58944 0.000268195 0.000256201
2.59545 0.000271371 0.000259214
2.60145 0.000274553 0.000262231
2.60746 0.000277742 0.000265253
2.61347 0.000280939 0.000268282
2.61948 0.000284147 0.00027132
2.62549 0.000287367 0.00027437
2.63149 0.000290601 0.000277432
2.6375 0.000293851 0.000280511
2.64351 0.000297119 0.000283606
2.64952 0.000300406 0.000286722
2.65553 0.000303716 0.00028986
2.66153 0.000307049 0.000293022
2.66754 0.000310409 0.000296212
2.67355 0.000313796 0.00029943
2.67956 0.000317214 0.00030268
2.68557 0.000320664 0.000305964
2.69157 0.000324149 0.000309284
2.69758 0.00032767 0.000312642
2.70359 0.000331229 0.00031604
2.7096 0.000334829 0.000319481
2.71561 0.00033847 0.000322966
2.72161 0.000342156 0.000326498
2.72762 0.000345886 0.000330077
2.73363 0.000349663 0.000333706
2.73964 0.000353488 0.000337386
2.74564 0.000357363 0.000341118
2.75165 0.000361287 0.000344903
2.75766 0.000365263 0.000348743
2.76367 0.000369292 0.000352639
2.76968 0.000373372 0.00035659
2.77568 0.000377507 0.000360598
2.78169 0.000381694 0.000364662
2.7877 0.000385935 0.000368784
2.79371 0.00039023 0.000372962
2.79972 0.000394578 0.000377198
2.80572 0.000398979 0.000381489
2.81173 0.000403433 0.000385837
2.81774 0.000407939 0.000390239
2.82375 0.000412496 0.000394696
2.82976 0.000417103 0.000399207
2.83576 0.000421759 0.000403769
2.84177 0.000426464 0.000408382
2.84778 0.000431215 0.000413045
2.85379 0.000436011 0.000417756
2.8598 0.000440851 0.000422514
2.8658 0.000445733 0.000427316
2.87181 0.000450655 0.000432161
2.87782 0.000455616 0.000437047
2.88383 0.000460614 0.000441973
2.88984 0.000465647 0.000446936
2.89584 0.000470714 0.000451935
2.90185 0.000475812 0.000456967
2.90786 0.000480939 0.000462031
2.91387 0.000486094 0.000467124
2.91988 0.000491275 0.000472245
2.92588 0.000496479 0.000477391
2.93189 0.000501706 0.000482562
2.9379 0.000506953 0.000487755
2.94391 0.000512219 0.000492968
2.94992 0.000517501 0.000498199
2.95592 0.0005228 0.000503448
2.96193 0.000528112 0.000508712
2.96794 0.000533437 0.00051399
2.97395 0.000538773 0.000519281
2.97996 0.00054412 0.000524583
2.98596 0.000549475 0.000529896
2.99197 0.000554838 0.000535217
2.99798 0.000560209 0.000540548
3.00399 0.000565585 0.000545885
3.01 0.000570968 0.000551229
3.016 0.000576355 0.00055658
3.02201 0.000581746 0.000561936
3.02802 0.000587142 0.000567297
3.03403 0.000592541 0.000572662
3.04004 0.000597943 0.000578033
3.04604 0.000603349 0.000583407
3.05205 0.000608758 0.000588785
3.05806 0.00061417 0.000594168
3.06407 0.000619585 0.000599554
3.07008 0.000625004 0.000604945
3.07608 0.000630425 0.000610339
3.08209 0.00063585 0.000615738
3.0881 0.000641278 0.00062114
3.09411 0.00064671 0.000626547
3.10012 0.000652146 0.000631958
3.10612 0.000657585 0.000637373
3.11213 0.000663028 0.000642792
3.11814 0.000668475 0.000648215
3.12415 0.000673925 0.000653641
3.13016 0.000679379 0.000659071
3.13616 0.000684836 0.000664504
3.14217 0.000690296 0.00066994
3.14818 0.000695759 0.000675377
3.15419 0.000701223 0.000680816
3.1602 0.000706688 0.000686254
3.1662 0.000712153 0.000691692
3.17221 0.000717618 0.000697128
3.17822 0.000723081 0.000702561
3.18423 0.00072854 0.000707989
3.19024 0.000733994 0.00071341
3.19624 0.000739443 0.000718823
3.20225 0.000744883 0.000724225
3.20826 0.000750313 0.000729615
3.21427 0.00075573 0.00073499
3.22027 0.000761133 0.000740348
3.22628 0.00076652 0.000745686
3.23229 0.000771886 0.000751
3.2383 0.000777231 0.00075629
3.24431 0.00078255 0.00076155
3.25031 0.000787842 0.000766779
3.25632 0.000793103 0.000771973
3.26233 0.000798329 0.000777128
3.26834 0.000803519 0.000782242
3.27435 0.000808669 0.000787311
3.28035 0.000813774 0.000792331
3.28636 0.000818834 0.0007973
3.29237 0.000823843 0.000802215
3.29838 0.0008288 0.000807071
3.30439 0.000833701 0.000811865
3.31039 0.000838543 0.000816596
3.3164 0.000843323 0.000821259
3.32241 0.000848039 0.000825853
3.32842 0.000852688 0.000830375
3.33443 0.000857269 0.000834821
3.34043 0.000861779 0.000839192
3.34644 0.000866216 0.000843484
3.35245 0.000870579 0.000847697
3.35846 0.000874868 0.00085183
3.36447 0.00087908 0.000855881
3.37047 0.000883217 0.000859851
3.37648 0.000887277 0.00086374
3.38249 0.000891262 0.000867549
3.3885 0.000895172 0.000871278
3.39451 0.000899009 0.00087493
3.40051 0.000902775 0.000878506
3.40652 0.000906472 0.000882009
3.41253 0.000910103 0.000885443
3.41854 0.000913672 0.000888811
3.42455 0.000917182 0.000892117
3.43055 0.000920637 0.000895367
3.43656 0.000924044 0.000898565
3.44257 0.000927407 0.000901718
3.44858 0.000930732 0.000904833
3.45459 0.000934026 0.000907915
3.46059 0.000937296 0.000910974
3.4666 0.00094055 0.000914016
3.47261 0.000943795 0.00091705
3.47862 0.00094704 0.000920086
3.48463 0.000950293 0.000923132
3.49063 0.000953563 0.000926198
3.49664 0.00095686 0.000929294
3.50265 0.000960192 0.00093243
3.50866 0.00096357 0.000935616
3.51467 0.000967004 0.000938862
3.52067 0.000970502 0.000942179
3.52668 0.000974075 0.000945577
3.53269 0.000977732 0.000949066
3.5387 0.000981483 0.000952656
3.54471 0.000985336 0.000956358
3.55071 0.000989301 0.000960179
3.55672 0.000993386 0.000964129
3.56273 0.000997599 0.000968217
3.56874 0.00100195 0.000972449
3.57475 0.00100644 0.000976834
3.58075 0.00101107 0.000981376
3.58676 0.00101586 0.000986083
3.59277 0.00102081 0.000990957
3.59878 0.00102592 0.000996003
3.60479 0.00103119 0.00100122
3.61079 0.00103663 0.00100662
3.6168 0.00104223 0.00101219
3.62281 0.001048 0.00101794
3.62882 0.00105393 0.00102386
3.63483 0.00106002 0.00102995
3.64083 0.00106627 0.00103621
3.64684 0.00107267 0.00104263
3.65285 0.00107921 0.0010492
3.65886 0.00108589 0.00105592
3.66487 0.00109271 0.00106278
3.67087 0.00109965 0.00106976
3.67688 0.00110669 0.00107686
3.68289 0.00111384 0.00108408
3.6889 0.00112108 0.00109138
3.69491 0.0011284 0.00109876
3.70091 0.00113579 0.00110622
3.70692 0.00114322 0.00111372
3.71293 0.00115069 0.00112126
3.71894 0.00115818 0.00112883
3.72494 0.00116568 0.0011364
3.73095 0.00117318 0.00114396
3.73696 0.00118065 0.0011515
3.74297 0.00118808 0.00115899
3.74898 0.00119546 0.00116642
3.75498 0.00120278 0.00117378
3.76099 0.00121 0.00118106
3.767 0.00121713 0.00118822
3.77301 0.00122415 0.00119526
3.77902 0.00123104 0.00120217
3.78502 0.00123779 0.00120892
3.79103 0.00124439 0.00121551
3.79704 0.00125082 0.00122193
3.80305 0.00125708 0.00122815
3.80906 0.00126314 0.00123417
3.81506 0.00126901 0.00123998
3.82107 0.00127467 0.00124557
3.82708 0.00128012 0.00125092
3.83309 0.00128535 0.00125604
3.8391 0.00129034 0.00126092
3.8451 0.0012951 0.00126554
3.85111 0.00129963 0.00126991
3.85712 0.00130391 0.00127402
3.86313 0.00130795 0.00127787
3.86914 0.00131175 0.00128146
3.87514 0.0013153 0.00128479
3.88115 0.00131862 0.00128786
3.88716 0.0013217 0.00129068
3.89317 0.00132454 0.00129324
3.89918 0.00132716 0.00129557
3.90518 0.00132956 0.00129765
3.91119 0.00133174 0.0012995
3.9172 0.00133372 0.00130113
3.92321 0.0013355 0.00130254
3.92922 0.00133709 0.00130376
3.93522 0.00133852 0.00130479
3.94123 0.00133978 0.00130564
3.94724 0.00134089 0.00130633
3.95325 0.00134188 0.00130688
3.95926 0.00134274 0.0013073
3.96526 0.0013435 0.00130761
3.97127 0.00134417 0.00130782
3.97728 0.00134477 0.00130795
3.98329 0.00134532 0.00130802
3.9893 0.00134583 0.00130805
3.9953 0.00134633 0.00130805
4.00131 0.00134681 0.00130805
4.00732 0.00134731 0.00130807
4.01333 0.00134785 0.00130811
4.01934 0.00134843 0.00130821
4.02534 0.00134907 0.00130838
4.03135 0.00134979 0.00130863
4.03736 0.00135061 0.00130898
4.04337 0.00135153 0.00130945
4.04938 0.00135258 0.00131006
4.05538 0.00135376 0.00131081
4.06139 0.00135508 0.00131172
4.0674 0.00135657 0.0013128
4.07341 0.00135821 0.00131406
4.07942 0.00136003 0.00131552
4.08542 0.00136204 0.00131718
4.09143 0.00136422 0.00131904
4.09744 0.0013666 0.00132112
4.10345 0.00136918 0.00132341
4.10946 0.00137195 0.00132591
4.11546 0.00137491 0.00132864
4.12147 0.00137807 0.00133158
4.12748 0.00138143 0.00133474
4.13349 0.00138497 0.00133812
4.1395 0.00138871 0.00134169
4.1455 0.00139262 0.00134547
4.15151 0.00139671 0.00134945
4.15752 0.00140096 0.00135361
4.16353 0.00140538 0.00135794
4.16954 0.00140994 0.00136244
4.17554 0.00141465 0.0013671
4.18155 0.00141948 0.0013719
4.18756 0.00142444 0.00137683
4.19357 0.0014295 0.00138187
4.19957 0.00143466 0.00138702
4.20558 0.00143991 0.00139226
4.21159 0.00144523 0.00139758
4.2176 0.00145061 0.00140296
4.22361 0.00145604 0.00140838
4.22961 0.00146151 0.00141384
4.23562 0.00146701 0.00141932
4.24163 0.00147252 0.0014248
4.24764 0.00147804 0.00143028
4.25365 0.00148355 0.00143574
4.25965 0.00148904 0.00144116
4.26566 0.00149451 0.00144654
4.27167 0.00149995 0.00145187
4.27768 0.00150534 0.00145713
4.28369 0.00151069 0.00146231
4.28969 0.00151597 0.00146741
4.2957 0.00152119 0.00147241
4.30171 0.00152634 0.00147731
4.30772 0.00153142 0.0014821
4.31373 0.00153641 0.00148678
4.31973 0.00154132 0.00149134
4.32574 0.00154615 0.00149577
4.33175 0.00155088 0.00150007
4.33776 0.00155552 0.00150424
4.34377 0.00156007 0.00150828
4.34977 0.00156452 0.00151218
4.35578 0.00156888 0.00151594
4.36179 0.00157314 0.00151957
4.3678 0.00157731 0.00152306
4.37381 0.00158138 0.00152641
4.37981 0.00158536 0.00152964
4.38582 0.00158925 0.00153273
4.39183 0.00159305 0.00153569
4.39784 0.00159677 0.00153852
4.40385 0.0016004 0.00154124
4.40985 0.00160394 0.00154384
4.41586 0.00160741 0.00154632
4.42187 0.00161081 0.0015487
4.42788 0.00161413 0.00155098
4.43389 0.00161738 0.00155316
4.43989 0.00162056 0.00155525
4.4459 0.00162368 0.00155725
4.45191 0.00162673 0.00155918
4.45792 0.00162973 0.00156103
4.46393 0.00163267 0.00156281
4.46993 0.00163556 0.00156453
4.47594 0.0016384 0.0015662
4.48195 0.00164119 0.00156782
4.48796 0.00164393 0.00156939
4.49397 0.00164663 0.00157093
4.49997 0.00164929 0.00157244
4.50598 0.00165191 0.00157392
4.51199 0.00165449 0.00157537
4.518 0.00165703 0.00157681
4.52401 0.00165954 0.00157824
4.53001 0.00166201 0.00157966
4.53602 0.00166445 0.00158108
4.54203 0.00166686 0.00158249
4.54804 0.00166923 0.00158391
4.55405 0.00167158 0.00158534
4.56005 0.00167389 0.00158677
4.56606 0.00167618 0.00158822
4.57207 0.00167843 0.00158968
4.57808 0.00168066 0.00159116
4.58409 0.00168287 0.00159266
4.59009 0.00168505 0.00159417
4.5961 0.0016872 0.0015957
4.60211 0.00168933 0.00159726
4.60812 0.00169144 0.00159883
4.61413 0.00169353 0.00160043
4.62013 0.0016956 0.00160205
4.62614 0.00169766 0.00160369
4.63215 0.0016997 0.00160535
4.63816 0.00170173 0.00160703
4.64417 0.00170374 0.00160873
4.65017 0.00170575 0.00161045
4.65618 0.00170775 0.00161218
4.66219 0.00170975 0.00161393
4.6682 0.00171175 0.0016157
4.67421 0.00171375 0.00161747
4.68021 0.00171576 0.00161926
4.68622 0.00171778 0.00162106
4.69223 0.00171981 0.00162287
4.69824 0.00172185 0.00162468
4.70424 0.00172392 0.0016265
4.71025 0.001726 0.00162832
4.71626 0.00172812 0.00163015
4.72227 0.00173026 0.00163197
4.72828 0.00173244 0.00163379
4.73428 0.00173465 0.00163561
4.74029 0.0017369 0.00163743
4.7463 0.00173919 0.00163924
4.75231 0.00174152 0.00164104
4.75832 0.0017439 0.00164283
4.76432 0.00174633 0.00164462
4.77033 0.0017488 0.00164639
4.77634 0.00175133 0.00164815
4.78235 0.00175391 0.0016499
4.78836 0.00175654 0.00165164
4.79436 0.00175923 0.00165336
4.80037 0.00176196 0.00165506
4.80638 0.00176475 0.00165675
4.81239 0.00176759 0.00165843
4.8184 0.00177048 0.00166008
4.8244 0.00177341 0.00166172
4.83041 0.00177639 0.00166334
4.83642 0.00177941 0.00166495
4.84243 0.00178247 0.00166654
4.84844 0.00178557 0.0016681
4.85444 0.0017887 0.00166965
4.86045 0.00179185 0.00167118
4.86646 0.00179503 0.0016727
4.87247 0.00179823 0.00167419
4.87848 0.00180144 0.00167567
4.88448 0.00180466 0.00167713
4.89049 0.00180788 0.00167857
4.8965 0.00181109 0.00167999
4.90251 0.0018143 0.0016814
4.90852 0.0018175 0.00168278
4.91452 0.00182067 0.00168415
4.92053 0.00182382 0.00168551
4.92654 0.00182694 0.00168684
4.93255 0.00183002 0.00168816
4.93856 0.00183306 0.00168946
4.94456 0.00183605 0.00169074
4.95057 0.00183899 0.00169201
4.95658 0.00184187 0.00169326
4.96259 0.0018447 0.0016945
4.9686 0.00184746 0.00169572
4.9746 0.00185015 0.00169692
4.98061 0.00185277 0.0016981
4.98662 0.00185532 0.00169927
4.99263 0.00185779 0.00170043
4.99864 0.00186018 0.00170156
5.00464 0.00186249 0.00170268
5.01065 0.00186472 0.00170379
5.01666 0.00186688 0.00170487
5.02267 0.00186895 0.00170595
5.02868 0.00187094 0.001707
5.03468 0.00187285 0.00170804
5.04069 0.00187468 0.00170906
5.0467 0.00187644 0.00171007
5.05271 0.00187812 0.00171105
5.05872 0.00187973 0.00171202
5.06472 0.00188127 0.00171298
5.07073 0.00188275 0.00171392
5.07674 0.00188417 0.00171483
5.08275 0.00188553 0.00171574
5.08876 0.00188683 0.00171662
5.09476 0.00188809 0.00171749
5.10077 0.0018893 0.00171834
5.10678 0.00189047 0.00171917
5.11279 0.0018916 0.00171998
5.1188 0.0018927 0.00172078
5.1248 0.00189378 0.00172156
5.13081 0.00189484 0.00172232
5.13682 0.00189588 0.00172306
5.14283 0.0018969 0.00172379
5.14884 0.00189792 0.0017245
5.15484 0.00189894 0.00172519
5.16085 0.00189996 0.00172587
5.16686 0.00190098 0.00172652
5.17287 0.00190201 0.00172716
5.17888 0.00190305 0.00172779
5.18488 0.0019041 0.00172839
5.19089 0.00190517 0.00172899
5.1969 0.00190626 0.00172956
5.20291 0.00190738 0.00173012
5.20891 0.00190851 0.00173067
5.21492 0.00190967 0.00173119
5.22093 0.00191085 0.00173171
5.22694 0.00191206 0.00173221
5.23295 0.00191329 0.0017327
5.23895 0.00191455 0.00173317
5.24496 0.00191583 0.00173363
5.25097 0.00191713 0.00173408
5.25698 0.00191846 0.00173451
5.26299 0.00191981 0.00173494
5.26899 0.00192118 0.00173535
5.275 0.00192256 0.00173575
5.28101 0.00192396 0.00173614
5.28702 0.00192537 0.00173652
5.29303 0.00192679 0.00173689
5.29903 0.00192821 0.00173725
5.30504 0.00192964 0.0017376
5.31105 0.00193107 0.00173794
5.31706 0.0019325 0.00173828
5.32307 0.00193392 0.0017386
5.32907 0.00193533 0.00173892
5.33508 0.00193673 0.00173924
5.34109 0.00193812 0.00173954
5.3471 0.00193949 0.00173984
5.35311 0.00194084 0.00174013
5.35911 0.00194216 0.00174042
5.36512 0.00194346 0.00174071
5.37113 0.00194473 0.00174098
5.37714 0.00194597 0.00174126
5.38315 0.00194718 0.00174152
5.38915 0.00194836 0.00174179
5.39516 0.0019495 0.00174205
5.40117 0.0019506 0.0017423
5.40718 0.00195167 0.00174255
5.41319 0.0019527 0.0017428
5.41919 0.00195368 0.00174305
5.4252 0.00195463 0.00174329
5.43121 0.00195554 0.00174353
5.43722 0.0019564 0.00174376
5.44323 0.00195723 0.00174399
5.44923 0.00195802 0.00174422
5.45524 0.00195877 0.00174444
5.46125 0.00195948 0.00174467
5.46726 0.00196015 0.00174489
5.47327 0.00196079 0.0017451
5.47927 0.00196139 0.00174532
5.48528 0.00196196 0.00174553
5.49129 0.0019625 0.00174573
5.4973 0.00196301 0.00174594
5.50331 0.00196349 0.00174614
5.50931 0.00196394 0.00174634
5.51532 0.00196437 0.00174653
5.52133 0.00196478 0.00174673
5.52734 0.00196516 0.00174691
5.53335 0.00196553 0.0017471
5.53935 0.00196588 0.00174728
5.54536 0.00196622 0.00174746
5.55137 0.00196654 0.00174764
5.55738 0.00196685 0.00174781
5.56339 0.00196715 0.00174797
5.56939 0.00196744 0.00174814
5.5754 0.00196773 0.0017483
5.58141 0.00196801 0.00174846
5.58742 0.00196829 0.00174861
5.59343 0.00196857 0.00174876
5.59943 0.00196884 0.0017489
5.60544 0.00196911 0.00174905
5.61145 0.00196939 0.00174918
5.61746 0.00196966 0.00174932
5.62347 0.00196994 0.00174945
5.62947 0.00197022 0.00174957
5.63548 0.0019705 0.00174969
5.64149 0.00197079 0.00174981
5.6475 0.00197108 0.00174992
5.65351 0.00197137 0.00175003
5.65951 0.00197167 0.00175014
5.66552 0.00197196 0.00175024
5.67153 0.00197227 0.00175034
5.67754 0.00197257 0.00175044
5.68354 0.00197288 0.00175053
5.68955 0.00197319 0.00175061
5.69556 0.0019735 0.0017507
5.70157 0.00197382 0.00175078
5.70758 0.00197413 0.00175085
5.71358 0.00197445 0.00175093
5.71959 0.00197476 0.001751
5.7256 0.00197507 0.00175106
5.73161 0.00197538 0.00175113
5.73762 0.00197569 0.00175119
5.74362 0.00197599 0.00175124
5.74963 0.00197629 0.0017513
5.75564 0.00197659 0.00175135
5.76165 0.00197688 0.0017514
5.76766 0.00197717 0.00175145
5.77366 0.00197745 0.00175149
5.77967 0.00197772 0.00175153
5.78568 0.00197798 0.00175157
5.79169 0.00197824 0.00175161
5.7977 0.00197849 0.00175164
5.8037 0.00197873 0.00175168
5.80971 0.00197896 0.00175171
5.81572 0.00197919 0.00175174
5.82173 0.0019794 0.00175177
5.82774 0.00197961 0.00175179
5.83374 0.00197981 0.00175182
5.83975 0.00197999 0.00175184
5.84576 0.00198017 0.00175186
5.85177 0.00198034 0.00175188
5.85778 0.0019805 0.0017519
5.86378 0.00198065 0.00175192
5.86979 0.00198079 0.00175194
5.8758 0.00198093 0.00175195
5.88181 0.00198105 0.00175197
5.88782 0.00198117 0.00175198
5.89382 0.00198128 0.001752
5.89983 0.00198138 0.00175201
5.90584 0.00198147 0.00175202
5.91185 0.00198156 0.00175204
5.91786 0.00198164 0.00175205
5.92386 0.00198172 0.00175206
5.92987 0.00198179 0.00175207
5.93588 0.00198186 0.00175208
5.94189 0.00198192 0.00175209
5.9479 0.00198197 0.0017521
5.9539 0.00198202 0.0017521
5.95991 0.00198207 0.00175211
5.96592 0.00198212 0.00175212
5.97193 0.00198216 0.00175213
5.97794 0.0019822 0.00175214
5.98394 0.00198224 0.00175214
5.98995 0.00198227 0.00175215
5.99596 0.0019823 0.00175216
6.00197 0.00198234 0.00175216
6.00798 0.00198237 0.00175217
6.01398 0.0019824 0.00175218
6.01999 0.00198243 0.00175218
6.026 0.00198246 0.00175219
6.03201 0.00198249 0.0017522
6.03802 0.00198252 0.0017522
6.04402 0.00198255 0.00175221
6.05003 0.00198258 0.00175221
6.05604 0.00198261 0.00175222
6.06205 0.00198264 0.00175222
6.06806 0.00198267 0.00175223
6.07406 0.0019827 0.00175223
6.08007 0.00198273 0.00175224
6.08608 0.00198276 0.00175224
6.09209 0.0019828 0.00175225
6.0981 0.00198283 0.00175225
6.1041 0.00198286 0.00175226
6.11011 0.0019829 0.00175226
6.11612 0.00198293 0.00175227
6.12213 0.00198296 0.00175227
6.12814 0.001983 0.00175228
6.13414 0.00198303 0.00175228
6.14015 0.00198307 0.00175229
6.14616 0.0019831 0.00175229
6.15217 0.00198314 0.00175229
6.15818 0.00198317 0.0017523
6.16418 0.0019832 0.0017523
6.17019 0.00198324 0.0017523
6.1762 0.00198327 0.00175231
6.18221 0.0019833 0.00175231
6.18821 0.00198334 0.00175231
6.19422 0.00198337 0.00175232
6.20023 0.0019834 0.00175232
6.20624 0.00198343 0.00175232
6.21225 0.00198346 0.00175233
6.21825 0.00198348 0.00175233
6.22426 0.00198351 0.00175233
6.23027 0.00198354 0.00175233
6.23628 0.00198356 0.00175234
6.24229 0.00198358 0.00175234
6.24829 0.00198361 0.00175234
6.2543 0.00198363 0.00175234
6.26031 0.00198365 0.00175235
6.26632 0.00198367 0.00175235
6.27233 0.00198368 0.00175235
6.27833 0.0019837 0.00175235
6.28434 0.00198372 0.00175235
6.29035 0.00198373 0.00175235
6.29636 0.00198374 0.00175236
6.30237 0.00198376 0.00175236
6.30837 0.00198377 0.00175236
6.31438 0.00198378 0.00175236
6.32039 0.00198379 0.00175236
6.3264 0.0019838 0.00175236
6.33241 0.00198381 0.00175236
6.33841 0.00198381 0.00175237
6.34442 0.00198382 0.00175237
6.35043 0.00198383 0.00175237
6.35644 0.00198383 0.00175237
6.36245 0.00198384 0.00175237
6.36845 0.00198384 0.00175237
6.37446 0.00198385 0.00175237
6.38047 0.00198385 0.00175237
6.38648 0.00198386 0.00175237
6.39249 0.00198386 0.00175237
6.39849 0.00198387 0.00175237
6.4045 0.00198387 0.00175237
6.41051 0.00198388 0.00175237
6.41652 0.00198388 0.00175237
6.42253 0.00198389 0.00175238
6.42853 0.00198389 0.00175238
6.43454 0.0019839 0.00175238
6.44055 0.0019839 0.00175238
6.44656 0.00198391 0.00175238
6.45257 0.00198391 0.00175238
6.45857 0.00198392 0.00175238
6.46458 0.00198393 0.00175238
6.47059 0.00198394 0.00175238
6.4766 0.00198394 0.00175238
6.48261 0.00198395 0.00175238
6.48861 0.00198396 0.00175238
6.49462 0.00198397 0.00175238
6.50063 0.00198398 0.00175238
6.50664 0.00198399 0.00175238
6.51265 0.001984 0.00175238
6.51865 0.00198401 0.00175238
6.52466 0.00198402 0.00175238
6.53067 0.00198404 0.00175238
6.53668 0.00198405 0.00175238
6.54269 0.00198406 0.00175238
6.54869 0.00198407 0.00175238
6.5547 0.00198409 0.00175238
6.56071 0.0019841 0.00175238
6.56672 0.00198411 0.00175238
6.57273 0.00198413 0.00175238
6.57873 0.00198414 0.00175238
6.58474 0.00198415 0.00175238
6.59075 0.00198417 0.00175238
6.59676 0.00198418 0.00175238
6.60277 0.00198419 0.00175238
6.60877 0.00198421 0.00175238
6.61478 0.00198422 0.00175238
6.62079 0.00198423 0.00175238
6.6268 0.00198425 0.00175238
6.63281 0.00198426 0.00175238
6.63881 0.00198427 0.00175238
6.64482 0.00198429 0.00175238
6.65083 0.0019843 0.00175238
6.65684 0.00198431 0.00175238
6.66285 0.00198432 0.00175238
6.66885 0.00198433 0.00175238
6.67486 0.00198434 0.00175238
6.68087 0.00198436 0.00175238
6.68688 0.00198437 0.00175238
6.69288 0.00198438 0.00175238
6.69889 0.00198438 0.00175238
6.7049 0.00198439 0.00175238
6.71091 0.0019844 0.00175238
6.71692 0.00198441 0.00175238
6.72292 0.00198442 0.00175238
6.72893 0.00198443 0.00175238
6.73494 0.00198443 0.00175238
6.74095 0.00198444 0.00175238
6.74696 0.00198445 0.00175238
6.75296 0.00198446 0.00175238
6.75897 0.00198446 0.00175238
6.76498 0.00198447 0.00175238
6.77099 0.00198447 0.00175238
6.777 0.00198448 0.00175238
6.783 0.00198448 0.00175238
6.78901 0.00198449 0.00175238
6.79502 0.0019845 0.00175238
6.80103 0.0019845 0.00175238
6.80704 0.00198451 0.00175238
6.81304 0.00198451 0.00175238
6.81905 0.00198452 0.00175238
6.82506 0.00198452 0.00175238
6.83107 0.00198453 0.00175238
6.83708 0.00198453 0.00175238
6.84308 0.00198454 0.00175238
6.84909 0.00198455 0.00175238
6.8551 0.00198455 0.00175238
6.86111 0.00198456 0.00175238
6.86712 0.00198456 0.00175238
6.87312 0.00198457 0.00175238
6.87913 0.00198458 0.00175238
6.88514 0.00198459 0.00175238
6.89115 0.00198459 0.00175238
6.89716 0.0019846 0.00175238
6.90316 0.00198461 0.00175238
6.90917 0.00198462 0.00175238
6.91518 0.00198463 0.00175238
6.92119 0.00198464 0.00175238
6.9272 0.00198465 0.00175238
6.9332 0.00198466 0.00175238
6.93921 0.00198467 0.00175238
6.94522 0.00198468 0.00175238
6.95123 0.00198469 0.00175238
6.95724 0.0019847 0.00175238
6.96324 0.00198471 0.00175238
6.96925 0.00198472 0.00175238
6.97526 0.00198473 0.00175238
6.98127 0.00198474 0.00175238
6.98728 0.00198475 0.00175238
6.99328 0.00198476 0.00175238
6.99929 0.00198477 0.00175238
7.0053 0.00198479 0.00175238
7.01131 0.0019848 0.00175238
7.01732 0.00198481 0.00175238
7.02332 0.00198482 0.00175238
7.02933 0.00198483 0.00175238
7.03534 0.00198484 0.00175238
7.04135 0.00198485 0.00175238
7.04736 0.00198486 0.00175238
7.05336 0.00198488 0.00175238
7.05937 0.00198489 0.00175238
7.06538 0.0019849 0.00175238
7.07139 0.00198491 0.00175238
7.0774 0.00198492 0.00175238
7.0834 0.00198493 0.00175238
7.08941 0.00198493 0.00175238
7.09542 0.00198494 0.00175238
7.10143 0.00198495 0.00175238
7.10744 0.00198496 0.00175238
7.11344 0.00198497 0.00175238
7.11945 0.00198498 0.00175238
7.12546 0.00198498 0.00175238
7.13147 0.00198499 0.00175238
7.13748 0.001985 0.00175238
7.14348 0.001985 0.00175238
7.14949 0.00198501 0.00175238
7.1555 0.00198502 0.00175238
7.16151 0.00198502 0.00175238
7.16751 0.00198503 0.00175238
7.17352 0.00198503 0.00175238
7.17953 0.00198504 0.00175238
7.18554 0.00198504 0.00175238
7.19155 0.00198505 0.00175238
7.19755 0.00198505 0.00175238
7.20356 0.00198505 0.00175238
7.20957 0.00198506 0.00175238
7.21558 0.00198506 0.00175238
7.22159 0.00198507 0.00175238
7.22759 0.00198507 0.00175238
7.2336 0.00198507 0.00175238
7.23961 0.00198508 0.00175238
7.24562 0.00198508 0.00175238
7.25163 0.00198508 0.00175238
7.25763 0.00198509 0.00175238
7.26364 0.00198509 0.00175238
7.26965 0.0019851 0.00175238
7.27566 0.0019851 0.00175238
7.28167 0.00198511 0.00175238
7.28767 0.00198511 0.00175238
7.29368 0.00198511 0.00175238
7.29969 0.00198512 0.00175238
7.3057 0.00198512 0.00175238
7.31171 0.00198513 0.00175238
7.31771 0.00198514 0.00175238
7.32372 0.00198514 0.00175238
7.32973 0.00198515 0.00175238
7.33574 0.00198515 0.00175238
7.34175 0.00198516 0.00175238
7.34775 0.00198517 0.00175238
7.35376 0.00198517 0.00175238
7.35977 0.00198518 0.00175238
7.36578 0.00198519 0.00175238
7.37179 0.00198519 0.00175238
7.37779 0.0019852 0.00175238
7.3838 0.00198521 0.00175238
7.38981 0.00198522 0.00175238
7.39582 0.00198522 0.00175238
7.40183 0.00198523 0.00175238
7.40783 0.00198524 0.00175238
7.41384 0.00198525 0.00175238
7.41985 0.00198526 0.00175238
7.42586 0.00198526 0.00175238
7.43187 0.00198527 0.00175238
7.43787 0.00198528 0.00175238
7.44388 0.00198529 0.00175238
7.44989 0.0019853 0.00175238
7.4559 0.00198531 0.00175238
7.46191 0.00198531 0.00175238
7.46791 0.00198532 0.00175238
7.47392 0.00198533 0.00175238
7.47993 0.00198534 0.00175238
7.48594 0.00198534 0.00175238
7.49195 0.00198535 0.00175238
7.49795 0.00198536 0.00175238
7.50396 0.00198537 0.00175238
7.50997 0.00198537 0.00175238
7.51598 0.00198538 0.00175238
7.52199 0.00198539 0.00175238
7.52799 0.00198539 0.00175238
7.534 0.0019854 0.00175238
7.54001 0.0019854 0.00175238
7.54602 0.00198541 0.00175238
7.55203 0.00198541 0.00175238
7.55803 0.00198542 0.00175238
7.56404 0.00198542 0.00175238
7.57005 0.00198543 0.00175238
7.57606 0.00198543 0.00175238
7.58207 0.00198544 0.00175238
7.58807 0.00198544 0.00175238
7.59408 0.00198544 0.00175238
7.60009 0.00198545 0.00175238
7.6061 0.00198545 0.00175238
7.61211 0.00198545 0.00175238
7.61811 0.00198545 0.00175238
7.62412 0.00198546 0.00175238
7.63013 0.00198546 0.00175238
7.63614 0.00198546 0.00175238
7.64215 0.00198546 0.00175238
7.64815 0.00198547 0.00175238
7.65416 0.00198547 0.00175238
7.66017 0.00198547 0.00175238
7.66618 0.00198547 0.00175238
7.67218 0.00198547 0.00175238
7.67819 0.00198547 0.00175238
7.6842 0.00198547 0.00175238
7.69021 0.00198547 0.00175238
7.69622 0.00198548 0.00175238
7.70222 0.00198548 0.00175238
7.70823 0.00198548 0.00175238
7.71424 0.00198548 0.00175238
7.72025 0.00198548 0.00175238
7.72626 0.00198548 0.00175238
7.73226 0.00198548 0.00175238
7.73827 0.00198548 0.00175238
7.74428 0.00198548 0.00175238
7.75029 0.00198548 0.00175238
7.7563 0.00198548 0.00175238
7.7623 0.00198548 0.00175238
7.76831 0.00198549 0.00175238
7.77432 0.00198549 0.00175238
7.78033 0.00198549 0.00175238
7.78634 0.00198549 0.00175238
7.79234 0.00198549 0.00175238
7.79835 0.00198549 0.00175238
7.80436 0.00198549 0.00175238
7.81037 0.00198549 0.00175238
7.81638 0.0019855 0.00175238
7.82238 0.0019855 0.00175238
7.82839 0.0019855 0.00175238
7.8344 0.0019855 0.00175238
7.84041 0.0019855 0.00175238
7.84642 0.0019855 0.00175238
7.85242 0.0019855 0.00175238
7.85843 0.00198551 0.00175238
7.86444 0.00198551 0.00175238
7.87045 0.00198551 0.00175238
7.87646 0.00198551 0.00175238
7.88246 0.00198551 0.00175238
7.88847 0.00198552 0.00175238
7.89448 0.00198552 0.00175238
7.90049 0.00198552 0.00175238
7.9065 0.00198552 0.00175238
7.9125 0.00198552 0.00175238
7.91851 0.00198552 0.00175238
7.92452 0.00198553 0.00175238
7.93053 0.00198553 0.00175238
7.93654 0.00198553 0.00175238
7.94254 0.00198553 0.00175238
7.94855 0.00198553 0.00175238
7.95456 0.00198554 0.00175238
7.96057 0.00198554 0.00175238
7.96658 0.00198554 0.00175238
7.97258 0.00198554 0.00175238
7.97859 0.00198554 0.00175238
7.9846 0.00198554 0.00175238
7.99061 0.00198555 0.00175238
7.99662 0.00198555 0.00175238
8.00262 0.00198555 0.00175238
8.00863 0.00198555 0.00175238
8.01464 0.00198555 0.00175238
8.02065 0.00198555 0.00175238
8.02666 0.00198556 0.00175238
8.03266 0.00198556 0.00175238
8.03867 0.00198556 0.00175238
8.04468 0.00198556 0.00175238
8.05069 0.00198556 0.00175238
8.0567 0.00198556 0.00175238
8.0627 0.00198556 0.00175238
8.06871 0.00198556 0.00175238
8.07472 0.00198556 0.00175238
8.08073 0.00198556 0.00175238
8.08674 0.00198557 0.00175238
8.09274 0.00198557 0.00175238
8.09875 0.00198557 0.00175238
8.10476 0.00198557 0.00175238
8.11077 0.00198557 0.00175238
8.11678 0.00198557 0.00175238
8.12278 0.00198557 0.00175238
8.12879 0.00198557 0.00175238
8.1348 0.00198557 0.00175238
8.14081 0.00198557 0.00175238
8.14682 0.00198557 0.00175238
8.15282 0.00198557 0.00175238
8.15883 0.00198557 0.00175238
8.16484 0.00198557 0.00175238
8.17085 0.00198557 0.00175238
8.17685 0.00198557 0.00175238
8.18286 0.00198557 0.00175238
8.18887 0.00198557 0.00175238
8.19488 0.00198557 0.00175238
8.20089 0.00198557 0.00175238
8.20689 0.00198558 0.00175238
8.2129 0.00198558 0.00175238
8.21891 0.00198558 0.00175238
8.22492 0.00198558 0.00175238
8.23093 0.00198558 0.00175238
8.23693 0.00198558 0.00175238
8.24294 0.00198558 0.00175238
8.24895 0.00198558 0.00175238
8.25496 0.00198558 0.00175238
8.26097 0.00198558 0.00175238
8.26697 0.00198558 0.00175238
8.27298 0.00198558 0.00175238
8.27899 0.00198558 0.00175238
8.285 0.00198558 0.00175238
8.29101 0.00198558 0.00175238
8.29701 0.00198558 0.00175238
8.30302 0.00198558 0.00175238
8.30903 0.00198558 0.00175238
8.31504 0.00198558 0.00175238
8.32105 0.00198558 0.00175238
8.32705 0.00198558 0.00175238
8.33306 0.00198558 0.00175238
8.33907 0.00198558 0.00175238
8.34508 0.00198558 0.00175238
8.35109 0.00198558 0.00175238
8.35709 0.00198558 0.00175238
8.3631 0.00198558 0.00175238
8.36911 0.00198558 0.00175238
8.37512 0.00198558 0.00175238
8.38113 0.00198558 0.00175238
8.38713 0.00198558 0.00175238
8.39314 0.00198558 0.00175238
8.39915 0.00198558 0.00175238
8.40516 0.00198558 0.00175238
8.41117 0.00198558 0.00175238
8.41717 0.00198558 0.00175238
8.42318 0.00198558 0.00175238
8.42919 0.00198558 0.00175238
8.4352 0.00198558 0.00175238
8.44121 0.00198558 0.00175238
8.44721 0.00198558 0.00175238
8.45322 0.00198558 0.00175238
8.45923 0.00198558 0.00175238
8.46524 0.00198558 0.00175238
8.47125 0.00198558 0.00175238
8.47725 0.00198558 0.00175238
8.48326 0.00198558 0.00175238
8.48927 0.00198558 0.00175238
8.49528 0.00198558 0.00175238
8.50129 0.00198558 0.00175238
8.50729 0.00198558 0.00175238
8.5133 0.00198558 0.00175238
8.51931 0.00198558 0.00175238
8.52532 0.00198558 0.00175238
8.53133 0.00198558 0.00175238
8.53733 0.00198558 0.00175238
8.54334 0.00198558 0.00175238
8.54935 0.00198558 0.00175238
8.55536 0.00198558 0.00175238
8.56137 0.00198558 0.00175238
8.56737 0.00198558 0.00175238
8.57338 0.00198558 0.00175238
8.57939 0.00198558 0.00175238
8.5854 0.00198558 0.00175238
8.59141 0.00198558 0.00175238
8.59741 0.00198558 0.00175238
8.60342 0.00198558 0.00175238
8.60943 0.00198558 0.00175238
8.61544 0.00198558 0.00175238
8.62145 0.00198558 0.00175238
8.62745 0.00198558 0.00175238
8.63346 0.00198558 0.00175238
8.63947 0.00198558 0.00175238
8.64548 0.00198558 0.00175238
8.65148 0.00198558 0.00175238
8.65749 0.00198558 0.00175238
8.6635 0.00198558 0.00175238
8.66951 0.00198558 0.00175238
8.67552 0.00198558 0.00175238
8.68152 0.00198559 0.00175238
8.68753 0.00198559 0.00175238
8.69354 0.00198559 0.00175238
8.69955 0.00198559 0.00175238
8.70556 0.00198559 0.00175238
8.71156 0.00198559 0.00175238
8.71757 0.00198559 0.00175238
8.72358 0.00198559 0.00175238
8.72959 0.00198559 0.00175238
8.7356 0.00198559 0.00175238
8.7416 0.00198559 0.00175238
8.74761 0.00198559 0.00175238
8.75362 0.00198559 0.00175238
8.75963 0.00198559 0.00175238
8.76564 0.00198559 0.00175238
8.77164 0.00198559 0.00175238
8.77765 0.00198559 0.00175238
8.78366 0.00198559 0.00175238
8.78967 0.00198559 0.00175238
8.79568 0.00198559 0.00175238
8.80168 0.00198559 0.00175238
8.80769 0.00198559 0.00175238
8.8137 0.00198559 0.00175238
8.81971 0.00198559 0.00175238
8.82572 0.00198559 0.00175238
8.83172 0.00198559 0.00175238
8.83773 0.00198559 0.00175238
8.84374 0.00198559 0.00175238
8.84975 0.00198559 0.00175238
8.85576 0.00198559 0.00175238
8.86176 0.00198559 0.00175238
8.86777 0.00198559 0.00175238
8.87378 0.00198559 0.00175238
8.87979 0.00198559 0.00175238
8.8858 0.00198559 0.00175238
8.8918 0.00198559 0.00175238
8.89781 0.00198559 0.00175238
8.90382 0.00198559 0.00175238
8.90983 0.00198559 0.00175238
8.91584 0.00198559 0.00175238
8.92184 0.00198559 0.00175238
8.92785 0.00198559 0.00175238
8.93386 0.00198559 0.00175238
8.93987 0.00198559 0.00175238
8.94588 0.00198559 0.00175238
8.95188 0.00198559 0.00175238
8.95789 0.00198559 0.00175238
8.9639 0.00198559 0.00175238
8.96991 0.00198559 0.00175238
8.97592 0.00198559 0.00175238
8.98192 0.00198559 0.00175238
8.98793 0.00198559 0.00175238
8.99394 0.00198559 0.00175238
8.99995 0.00198559 0.00175238
9.00596 0.00198559 0.00175238
9.01196 0.00198559 0.00175238
9.01797 0.00198559 0.00175238
9.02398 0.00198559 0.00175238
9.02999 0.00198559 0.00175238
9.036 0.00198559 0.00175238
9.042 0.00198559 0.00175238
9.04801 0.00198559 0.00175238
9.05402 0.00198559 0.00175238
9.06003 0.00198559 0.00175238
9.06604 0.00198559 0.00175238
9.07204 0.00198559 0.00175238
9.07805 0.00198559 0.00175238
9.08406 0.00198559 0.00175238
9.09007 0.00198559 0.00175238
9.09608 0.00198559 0.00175238
9.10208 0.00198559 0.00175238
9.10809 0.00198559 0.00175238
9.1141 0.00198559 0.00175238
9.12011 0.00198559 0.00175238
9.12612 0.00198559 0.00175238
9.13212 0.00198559 0.00175238
9.13813 0.00198559 0.00175238
9.14414 0.00198559 0.00175238
9.15015 0.00198559 0.00175238
9.15615 0.00198559 0.00175238
9.16216 0.00198559 0.00175238
9.16817 0.00198559 0.00175238
9.17418 0.00198559 0.00175238
9.18019 0.00198559 0.00175238
9.18619 0.00198559 0.00175238
9.1922 0.00198559 0.00175238
9.19821 0.00198559 0.00175238
9.20422 0.00198559 0.00175238
9.21023 0.00198559 0.00175238
9.21623 0.00198559 0.00175238
9.22224 0.00198559 0.00175238
9.22825 0.00198559 0.00175238
9.23426 0.00198559 0.00175238
9.24027 0.00198559 0.00175238
9.24627 0.00198559 0.00175238
9.25228 0.00198559 0.00175238
9.25829 0.00198559 0.00175238
9.2643 0.00198559 0.00175238
9.27031 0.00198559 0.00175238
9.27631 0.00198559 0.00175238
9.28232 0.00198559 0.00175238
9.28833 0.00198559 0.00175238
9.29434 0.00198559 0.00175238
9.30035 0.00198559 0.00175238
9.30635 0.00198559 0.00175238
9.31236 0.00198559 0.00175238
9.31837 0.00198559 0.00175238
9.32438 0.00198559 0.00175238
9.33039 0.00198559 0.00175238
9.33639 0.00198559 0.00175238
9.3424 0.00198559 0.00175238
9.34841 0.00198559 0.00175238
9.35442 0.00198559 0.00175238
9.36043 0.00198559 0.00175238
9.36643 0.00198559 0.00175238
9.37244 0.00198559 0.00175238
9.37845 0.00198559 0.00175238
9.38446 0.00198559 0.00175238
9.39047 0.00198559 0.00175238
9.39647 0.00198559 0.00175238
9.40248 0.00198559 0.00175238
9.40849 0.00198559 0.00175238
9.4145 0.00198559 0.00175238
9.42051 0.00198559 0.00175238
9.42651 0.00198559 0.00175238
9.43252 0.00198559 0.00175238
9.43853 0.00198559 0.00175238
9.44454 0.00198559 0.00175238
9.45055 0.00198559 0.00175238
9.45655 0.00198559 0.00175238
9.46256 0.00198559 0.00175238
9.46857 0.00198559 0.00175238
9.47458 0.00198559 0.00175238
9.48059 0.00198559 0.00175238
9.48659 0.00198559 0.00175238
9.4926 0.00198559 0.00175238
9.49861 0.00198559 0.00175238
9.50462 0.00198559 0.00175238
9.51063 0.00198559 0.00175238
9.51663 0.00198559 0.00175238
9.52264 0.00198559 0.00175238
9.52865 0.00198559 0.00175238
9.53466 0.00198559 0.00175238
9.54067 0.00198559 0.00175238
9.54667 0.00198559 0.00175238
9.55268 0.00198559 0.00175238
9.55869 0.00198559 0.00175238
9.5647 0.00198559 0.00175238
9.57071 0.00198559 0.00175238
9.57671 0.00198559 0.00175238
9.58272 0.00198559 0.00175238
9.58873 0.00198559 0.00175238
9.59474 0.00198559 0.00175238
9.60075 0.00198559 0.00175238
9.60675 0.00198559 0.00175238
9.61276 0.00198559 0.00175238
9.61877 0.00198559 0.00175238
9.62478 0.00198559 0.00175238
9.63078 0.00198559 0.00175238
9.63679 0.00198559 0.00175238
9.6428 0.00198559 0.00175238
9.64881 0.00198559 0.00175238
9.65482 0.00198559 0.00175238
9.66082 0.00198559 0.00175238
9.66683 0.00198559 0.00175238
9.67284 0.00198559 0.00175238
9.67885 0.00198559 0.00175238
9.68486 0.00198559 0.00175238
9.69086 0.00198559 0.00175238
9.69687 0.00198559 0.00175238
9.70288 0.00198559 0.00175238
9.70889 0.00198559 0.00175238
9.7149 0.00198559 0.00175238
9.7209 0.00198559 0.00175238
9.72691 0.00198559 0.00175238
9.73292 0.00198559 0.00175238
9.73893 0.00198559 0.00175238
9.74494 0.00198559 0.00175238
9.75094 0.00198559 0.00175238
9.75695 0.00198559 0.00175238
9.76296 0.00198559 0.00175238
9.76897 0.00198559 0.00175238
9.77498 0.00198559 0.00175238
9.78098 0.00198559 0.00175238
9.78699 0.00198559 0.00175238
9.793 0.00198559 0.00175238
9.79901 0.00198559 0.00175238
9.80502 0.00198559 0.00175238
9.81102 0.00198559 0.00175238
9.81703 0.00198559 0.00175238
9.82304 0.00198559 0.00175238
9.82905 0.00198559 0.00175238
9.83506 0.00198559 0.00175238
9.84106 0.00198559 0.00175238
9.84707 0.00198559 0.00175238
9.85308 0.00198559 0.00175238
9.85909 0.00198559 0.00175238
9.8651 0.00198559 0.00175238
9.8711 0.00198559 0.00175238
9.87711 0.00198559 0.00175238
9.88312 0.00198559 0.00175238
9.88913 0.00198559 0.00175238
9.89514 0.00198559 0.00175238
9.90114 0.00198559 0.00175238
9.90715 0.00198559 0.00175238
9.91316 0.00198559 0.00175238
9.91917 0.00198559 0.00175238
9.92518 0.00198559 0.00175238
9.93118 0.00198559 0.00175238
9.93719 0.00198559 0.00175238
9.9432 0.00198559 0.00175238
9.94921 0.00198559 0.00175238
9.95522 0.00198559 0.00175238
9.96122 0.00198559 0.00175238
9.96723 0.00198559 0.00175238
9.97324 0.00198559 0.00175238
9.97925 0.00198559 0.00175238
9.98526 0.00198559 0.00175238
9.99126 0.00198559 0.00175238
9.99727 0.00198559 0.00175238


==> figures/reflection/data/inst.txt <==
t err est
0 3.62345e-12 2.72606e-13
0.00600798 3.30182e-12 2.20042e-13
0.012016 4.42203e-12 1.48559e-13
0.0180239 2.83125e-12 1.18391e-13
0.0240319 2.84682e-12 1.14756e-13
0.0300399 3.11097e-12 1.11605e-13
0.0360479 2.81116e-12 1.29924e-13
0.0420558 2.53747e-12 1.20524e-13
0.0480638 2.58288e-12 1.32286e-13
0.0540718 2.6962e-12 1.29603e-13
0.0600798 2.89121e-12 1.32367e-13
0.0660877 3.02861e-12 1.25372e-13
0.0720957 2.73152e-12 1.31071e-13
0.0781037 2.40959e-12 1.30335e-13
0.0841117 2.36874e-12 1.35162e-13
0.0901196 2.55633e-12 1.55526e-13
0.0961276 2.47248e-12 1.70739e-13
0.102136 2.31856e-12 1.83743e-13
0.108144 2.30949e-12 1.99596e-13
0.114152 2.478e-12 2.18807e-13
0.12016 2.62721e-12 2.3503e-13
0.126167 2.70285e-12 2.60639e-13
0.132175 2.63037e-12 2.95289e-13
0.138183 2.43496e-12 3.29364e-13
0.144191 2.25827e-12 3.61749e-13
0.150199 2.17666e-12 3.96426e-13
0.156207 2.18964e-12 4.37596e-13
0.162215 2.21045e-12 4.90057e-13
0.168223 2.28855e-12 5.56692e-13
0.174231 2.53357e-12 6.29513e-13
0.180239 2.80948e-12 7.01534e-13
0.186247 2.95683e-12 7.75203e-13
0.192255 3.01079e-12 8.59751e-13
0.198263 3.07362e-12 9.62609e-13
0.204271 3.18873e-12 1.08357e-12
0.210279 3.39545e-12 1.21659e-12
0.216287 3.64551e-12 1.35729e-12
0.222295 3.912e-12 1.51017e-12
0.228303 4.244e-12 1.68355e-12
0.234311 4.65364e-12 1.88266e-12
0.240319 5.09304e-12 2.10722e-12
0.246327 5.56266e-12 2.35433e-12
0.252335 6.10246e-12 2.62561e-12
0.258343 6.74264e-12 2.92721e-12
0.264351 7.50929e-12 3.26508e-12
0.270359 8.37741e-12 3.64225e-12
0.276367 9.30064e-12 4.06037e-12
0.282375 1.02557e-11 4.52338e-12
0.288383 1.12638e-11 5.03764e-12
0.294391 1.23908e-11 5.60988e-12
0.300399 1.3703e-11 6.24605e-12
0.306407 1.52278e-11 6.95254e-12
0.312415 1.69364e-11 7.73682e-12
0.318423 1.8788e-11 8.60632e-12
0.324431 2.0778e-11 9.5688e-12
0.330439 2.29401e-11 1.06343e-11
0.336447 2.53396e-11 1.18165e-11
0.342455 2.80523e-11 1.31299e-11
0.348463 3.11248e-11 1.45871e-11
0.354471 3.45475e-11 1.61982e-11
0.360479 3.82764e-11 1.79759e-11
0.366487 4.23038e-11 1.99396e-11
0.372494 4.67005e-11 2.21138e-11
0.378502 5.15758e-11 2.45225e-11
0.38451 5.70046e-11 2.71872e-11
0.390518 6.30029e-11 3.013e-11
0.396526 6.95778e-11 3.3378e-11
0.402534 7.67916e-11 3.69646e-11
0.408542 8.47588e-11 4.09259e-11
0.41455 9.35841e-11 4.52985e-11
0.420558 1.03318e-10 5.0121e-11
0.426566 1.13982e-10 5.54379e-11
0.432574 1.2564e-10 6.12997e-11
0.438582 1.38426e-10 6.77618e-11
0.44459 1.52506e-10 7.48824e-11
0.450598 1.6802e-10 8.27242e-11
0.456606 1.85066e-10 9.13574e-11
0.462614 2.03748e-10 1.00861e-10
0.468622 2.24212e-10 1.1132e-10
0.47463 2.46651e-10 1.22825e-10
0.480638 2.71267e-10 1.35476e-10
0.486646 2.98256e-10 1.4938e-10
0.492654 3.27818e-10 1.64659e-10
0.498662 3.60189e-10 1.81446e-10
0.50467 3.9564e-10 1.99884e-10
0.510678 4.34458e-10 2.20126e-10
0.516686 4.76934e-10 2.4234e-10
0.522694 5.23379e-10 2.66709e-10
0.528702 5.74146e-10 2.93438e-10
0.53471 6.2963e-10 3.22745e-10
0.540718 6.90263e-10 3.54867e-10
0.546726 7.56506e-10 3.90062e-10
0.552734 8.28844e-10 4.28611e-10
0.558742 9.07805e-10 4.70821e-10
0.56475 9.93961e-10 5.17026e-10
0.570758 1.08794e-09 5.67586e-10
0.576766 1.19041e-09 6.22892e-10
0.582774 1.30211e-09 6.8337e-10
0.588782 1.42384e-09 7.49482e-10
0.59479 1.55643e-09 8.21729e-10
0.600798 1.70082e-09 9.00656e-10
0.606806 1.858e-09 9.8685e-10
0.612814 2.02905e-09 1.08095e-09
0.618821 2.21513e-09 1.18364e-09
0.624829 2.41748e-09 1.29568e-09
0.630837 2.63746e-09 1.41787e-09
0.636845 2.87652e-09 1.5511e-09
0.642853 3.13624e-09 1.69629e-09
0.648861 3.41828e-09 1.85449e-09
0.654869 3.72446e-09 2.02679e-09
0.660877 4.05674e-09 2.2144e-09
0.666885 4.41721e-09 2.4186e-09
0.672893 4.80813e-09 2.64077e-09
0.678901 5.23192e-09 2.88244e-09
0.684909 5.69119e-09 3.14522e-09
0.690917 6.18878e-09 3.43085e-09
0.696925 6.72768e-09 3.74122e-09
0.702933 7.31111e-09 4.07836e-09
0.708941 7.9425e-09 4.44445e-09
0.714949 8.62554e-09 4.84184e-09
0.720957 9.36422e-09 5.27307e-09
0.726965 1.01628e-08 5.74086e-09
0.732973 1.10259e-08 6.24813e-09
0.738981 1.19583e-08 6.79803e-09
0.744989 1.29653e-08 7.39394e-09
0.750997 1.40525e-08 8.03948e-09
0.757005 1.52257e-08 8.73857e-09
0.763013 1.64915e-08 9.49536e-09
0.769021 1.78565e-08 1.03144e-08
0.775029 1.93282e-08 1.12004e-08
0.781037 2.09141e-08 1.21585e-08
0.787045 2.26227e-08 1.31944e-08
0.793053 2.44627e-08 1.43139e-08
0.799061 2.64436e-08 1.55232e-08
0.805069 2.85753e-08 1.68293e-08
0.811077 3.08686e-08 1.82393e-08
0.817085 3.33349e-08 1.97611e-08
0.823093 3.59861e-08 2.14028e-08
0.829101 3.88352e-08 2.31733e-08
0.835109 4.18959e-08 2.5082e-08
0.841117 4.51827e-08 2.71392e-08
0.847125 4.8711e-08 2.93554e-08
0.853133 5.24971e-08 3.17421e-08
0.859141 5.65586e-08 3.43117e-08
0.865148 6.09138e-08 3.70771e-08
0.871156 6.55824e-08 4.00522e-08
0.877164 7.0585e-08 4.32517e-08
0.883172 7.59436e-08 4.66915e-08
0.88918 8.16815e-08 5.03882e-08
0.895188 8.78233e-08 5.43597e-08
0.901196 9.43949e-08 5.86248e-08
0.907204 1.01424e-07 6.32036e-08
0.913212 1.0894e-07 6.81175e-08
0.91922 1.16973e-07 7.3389e-08
0.925228 1.25555e-07 7.90423e-08
0.931236 1.34722e-07 8.51028e-08
0.937244 1.44509e-07 9.15974e-08
0.943252 1.54954e-07 9.85549e-08
0.94926 1.66098e-07 1.06006e-07
0.955268 1.77983e-07 1.13981e-07
0.961276 1.90653e-07 1.22516e-07
0.967284 2.04155e-07 1.31646e-07
0.973292 2.18538e-07 1.41409e-07
0.9793 2.33855e-07 1.51845e-07
0.985308 2.5016e-07 1.62997e-07
0.991316 2.6751e-07 1.74908e-07
0.997324 2.85966e-07 1.87627e-07
1.00333 3.05589e-07 2.01203e-07
1.00934 3.26447e-07 2.15689e-07
1.01535 3.48609e-07 2.31139e-07
1.02136 3.72147e-07 2.47612e-07
1.02736 3.97138e-07 2.6517e-07
1.03337 4.2366e-07 2.83876e-07
1.03938 4.51798e-07 3.03798e-07
1.04539 4.81638e-07 3.25008e-07
1.0514 5.13271e-07 3.4758e-07
1.0574 5.46792e-07 3.71593e-07
1.06341 5.823e-07 3.97129e-07
1.06942 6.19898e-07 4.24275e-07
1.07543 6.59695e-07 4.53122e-07
1.08144 7.01803e-07 4.83763e-07
1.08744 7.46337e-07 5.16299e-07
1.09345 7.93422e-07 5.50834e-07
1.09946 8.43181e-07 5.87477e-07
1.10547 8.95749e-07 6.2634e-07
1.11148 9.5126e-07 6.67543e-07
1.11748 1.00986e-06 7.11211e-07
1.12349 1.07169e-06 7.57472e-07
1.1295 1.13691e-06 8.06463e-07
1.13551 1.20567e-06 8.58323e-07
1.14152 1.27814e-06 9.13199e-07
1.14752 1.35449e-06 9.71244e-07
1.15353 1.43489e-06 1.03262e-06
1.15954 1.51953e-06 1.09749e-06
1.16555 1.60859e-06 1.16602e-06
1.17156 1.70227e-06 1.23839e-06
1.17756 1.80076e-06 1.3148e-06
1.18357 1.90428e-06 1.39543e-06
1.18958 2.01303e-06 1.48047e-06
1.19559 2.12723e-06 1.57015e-06
1.2016 2.24711e-06 1.66466e-06
1.2076 2.3729e-06 1.76424e-06
1.21361 2.50484e-06 1.86911e-06
1.21962 2.64316e-06 1.9795e-06
1.22563 2.78812e-06 2.09566e-06
1.23164 2.93998e-06 2.21785e-06
1.23764 3.09899e-06 2.34631e-06
1.24365 3.26543e-06 2.48133e-06
1.24966 3.43956e-06 2.62316e-06
1.25567 3.62168e-06 2.7721e-06
1.26167 3.81205e-06 2.92843e-06
1.26768 4.01099e-06 3.09246e-06
1.27369 4.21877e-06 3.26449e-06
1.2797 4.4357e-06 3.44482e-06
1.28571 4.6621e-06 3.63379e-06
1.29171 4.89827e-06 3.83172e-06
1.29772 5.14452e-06 4.03895e-06
1.30373 5.40118e-06 4.25582e-06
1.30974 5.66857e-06 4.48267e-06
1.31575 5.94701e-06 4.71987e-06
1.32175 6.23685e-06 4.96777e-06
1.32776 6.5384e-06 5.22675e-06
1.33377 6.85202e-06 5.49718e-06
1.33978 7.17803e-06 5.77944e-06
1.34579 7.51677e-06 6.07391e-06
1.35179 7.86859e-06 6.38098e-06
1.3578 8.23383e-06 6.70105e-06
1.36381 8.61282e-06 7.03451e-06
1.36982 9.00591e-06 7.38177e-06
1.37583 9.41343e-06 7.74322e-06
1.38183 9.83573e-06 8.11927e-06
1.38784 1.02731e-05 8.51032e-06
1.39385 1.0726e-05 8.91678e-06
1.39986 1.11946e-05 9.33906e-06
1.40587 1.16793e-05 9.77756e-06
1.41187 1.21804e-05 1.02327e-05
1.41788 1.26982e-05 1.07048e-05
1.42389 1.3233e-05 1.11944e-05
1.4299 1.37852e-05 1.17017e-05
1.43591 1.43549e-05 1.22273e-05
1.44191 1.49425e-05 1.27714e-05
1.44792 1.55483e-05 1.33345e-05
1.45393 1.61725e-05 1.39169e-05
1.45994 1.68153e-05 1.45189e-05
1.46595 1.7477e-05 1.51409e-05
1.47195 1.81578e-05 1.57832e-05
1.47796 1.88579e-05 1.64462e-05
1.48397 1.95774e-05 1.713e-05
1.48998 2.03166e-05 1.78351e-05
1.49599 2.10755e-05 1.85616e-05
1.50199 2.18544e-05 1.93098e-05
1.508 2.26533e-05 2.008e-05
1.51401 2.34723e-05 2.08722e-05
1.52002 2.43115e-05 2.16867e-05
1.52603 2.51708e-05 2.25237e-05
1.53203 2.60505e-05 2.33832e-05
1.53804 2.69503e-05 2.42653e-05
1.54405 2.78703e-05 2.51701e-05
1.55006 2.88105e-05 2.60975e-05
1.55607 2.97706e-05 2.70477e-05
1.56207 3.07507e-05 2.80205e-05
1.56808 3.17506e-05 2.90159e-05
1.57409 3.27701e-05 3.00337e-05
1.5801 3.3809e-05 3.10737e-05
1.58611 3.4867e-05 3.21358e-05
1.59211 3.59439e-05 3.32197e-05
1.59812 3.70394e-05 3.43251e-05
1.60413 3.81531e-05 3.54516e-05
1.61014 3.92847e-05 3.65989e-05
1.61615 4.04338e-05 3.77666e-05
1.62215 4.16e-05 3.8954e-05
1.62816 4.27828e-05 4.01608e-05
1.63417 4.39816e-05 4.13862e-05
1.64018 4.5196e-05 4.26297e-05
1.64619 4.64255e-05 4.38906e-05
1.65219 4.76693e-05 4.5168e-05
1.6582 4.8927e-05 4.64612e-05
1.66421 5.01978e-05 4.77694e-05
1.67022 5.14811e-05 4.90916e-05
1.67623 5.27762e-05 5.04268e-05
1.68223 5.40824e-05 5.1774e-05
1.68824 5.53988e-05 5.31322e-05
1.69425 5.67248e-05 5.45002e-05
1.70026 5.80595e-05 5.58769e-05
1.70627 5.94022e-05 5.7261e-05
1.71227 6.07519e-05 5.86513e-05
1.71828 6.2108e-05 6.00465e-05
1.72429 6.34696e-05 6.14451e-05
1.7303 6.48357e-05 6.28459e-05
1.7363 6.62057e-05 6.42474e-05
1.74231 6.75786e-05 6.56482e-05
1.74832 6.89537e-05 6.70468e-05
1.75433 7.03301e-05 6.84416e-05
1.76034 7.17071e-05 6.98313e-05
1.76634 7.30839e-05 7.12143e-05
1.77235 7.44598e-05 7.2589e-05
1.77836 7.58341e-05 7.39541e-05
1.78437 7.72061e-05 7.5308e-05
1.79038 7.85754e-05 7.66492e-05
1.79638 7.99413e-05 7.79764e-05
1.80239 8.13034e-05 7.92882e-05
1.8084 8.26615e-05 8.05832e-05
1.81441 8.40151e-05 8.18602e-05
1.82042 8.53642e-05 8.31181e-05
1.82642 8.67086e-05 8.43559e-05
1.83243 8.80485e-05 8.55725e-05
1.83844 8.93839e-05 8.67673e-05
1.84445 9.07154e-05 8.79394e-05
1.85046 9.20433e-05 8.90885e-05
1.85646 9.33683e-05 9.02143e-05
1.86247 9.46913e-05 9.13167e-05
1.86848 9.60133e-05 9.23959e-05
1.87449 9.73355e-05 9.34522e-05
1.8805 9.86594e-05 9.44864e-05
1.8865 9.99867e-05 9.54994e-05
1.89251 0.000101319 9.64927e-05
1.89852 0.000102659 9.74678e-05
1.90453 0.000104009 9.8427e-05
1.91054 0.000105372 9.93726e-05
1.91654 0.00010675 0.000100308
1.92255 0.000108146 0.000101235
1.92856 0.000109565 0.00010216
1.93457 0.000111011 0.000103085
1.94058 0.000112486 0.000104017
1.94658 0.000113996 0.000104959
1.95259 0.000115545 0.00010592
1.9586 0.000117139 0.000106904
1.96461 0.000118781 0.000107919
1.97062 0.000120478 0.000108972
1.97662 0.000122236 0.000110072
1.98263 0.000124059 0.000111228
1.98864 0.000125955 0.000112447
1.99465 0.000127928 0.000113741
2.00066 0.000129986 0.000115117
2.00666 0.000132134 0.000116587
2.01267 0.000134378 0.00011816
2.01868 0.000136725 0.000119847
2.02469 0.00013918 0.000121657
2.0307 0.00014175 0.000123601
2.0367 0.000144441 0.000125689
2.04271 0.000147258 0.000127929
2.04872 0.000150205 0.000130331
2.05473 0.00015329 0.000132902
2.06074 0.000156515 0.000135651
2.06674 0.000159885 0.000138585
2.07275 0.000163405 0.00014171
2.07876 0.000167078 0.00014503
2.08477 0.000170907 0.00014855
2.09078 0.000174894 0.000152275
2.09678 0.000179042 0.000156205
2.10279 0.000183352 0.000160344
2.1088 0.000187826 0.000164691
2.11481 0.000192464 0.000169247
2.12082 0.000197267 0.000174011
2.12682 0.000202234 0.000178981
2.13283 0.000207365 0.000184154
2.13884 0.000212658 0.000189527
2.14485 0.000218112 0.000195097
2.15086 0.000223724 0.000200859
2.15686 0.000229492 0.000206808
2.16287 0.000235413 0.000212938
2.16888 0.000241484 0.000219244
2.17489 0.000247701 0.000225718
2.1809 0.00025406 0.000232355
2.1869 0.000260555 0.000239147
2.19291 0.000267184 0.000246086
2.19892 0.000273939 0.000253164
2.20493 0.000280816 0.000260374
2.21094 0.000287809 0.000267707
2.21694 0.000294911 0.000275154
2.22295 0.000302117 0.000282707
2.22896 0.00030942 0.000290356
2.23497 0.000316812 0.000298092
2.24097 0.000324287 0.000305907
2.24698 0.000331838 0.00031379
2.25299 0.000339457 0.000321732
2.259 0.000347135 0.000329723
2.26501 0.000354866 0.000337754
2.27101 0.000362642 0.000345816
2.27702 0.000370454 0.000353897
2.28303 0.000378294 0.000361988
2.28904 0.000386154 0.00037008
2.29505 0.000394025 0.000378164
2.30105 0.0004019 0.000386228
2.30706 0.000409769 0.000394264
2.31307 0.000417625 0.000402263
2.31908 0.000425459 0.000410214
2.32509 0.000433262 0.000418109
2.33109 0.000441028 0.00042594
2.3371 0.000448747 0.000433696
2.34311 0.000456412 0.000441371
2.34912 0.000464015 0.000448955
2.35513 0.000471549 0.000456441
2.36113 0.000479006 0.000463822
2.36714 0.00048638 0.000471089
2.37315 0.000493664 0.000478238
2.37916 0.000500851 0.00048526
2.38517 0.000507935 0.000492152
2.39117 0.000514912 0.000498906
2.39718 0.000521776 0.000505519
2.40319 0.000528523 0.000511987
2.4092 0.000535148 0.000518306
2.41521 0.000541649 0.000524474
2.42121 0.000548022 0.000530487
2.42722 0.000554265 0.000536346
2.43323 0.000560376 0.000542048
2.43924 0.000566356 0.000547595
2.44525 0.000572203 0.000552987
2.45125 0.000577918 0.000558227
2.45726 0.000583503 0.000563316
2.46327 0.00058896 0.000568259
2.46928 0.000594293 0.00057306
2.47529 0.000599505 0.000577725
2.48129 0.000604601 0.000582259
2.4873 0.000609588 0.000586671
2.49331 0.000614471 0.000590969
2.49932 0.000619259 0.000595162
2.50533 0.000623959 0.000599261
2.51133 0.000628583 0.000603277
2.51734 0.000633139 0.000607222
2.52335 0.000637639 0.00061111
2.52936 0.000642095 0.000614953
2.53537 0.000646521 0.000618768
2.54137 0.000650929 0.00062257
2.54738 0.000655334 0.000626376
2.55339 0.000659752 0.000630201
2.5594 0.000664196 0.000634065
2.56541 0.000668685 0.000637984
2.57141 0.000673233 0.000641978
2.57742 0.000677858 0.000646064
2.58343 0.000682576 0.000650262
2.58944 0.000687405 0.000654589
2.59545 0.000692361 0.000659066
2.60145 0.000697462 0.000663709
2.60746 0.000702722 0.000668537
2.61347 0.000708158 0.000673567
2.61948 0.000713786 0.000678815
2.62549 0.00071962 0.000684296
2.63149 0.000725673 0.000690025
2.6375 0.000731958 0.000696016
2.64351 0.000738487 0.00070228
2.64952 0.000745271 0.000708828
2.65553 0.000752317 0.000715669
2.66153 0.000759634 0.00072281
2.66754 0.000767227 0.000730256
2.67355 0.000775102 0.000738013
2.67956 0.000783261 0.000746082
2.68557 0.000791706 0.000754464
2.69157 0.000800435 0.000763156
2.69758 0.000809448 0.000772157
2.70359 0.00081874 0.000781461
2.7096 0.000828306 0.000791062
2.71561 0.00083814 0.000800951
2.72161 0.000848233 0.000811119
2.72762 0.000858576 0.000821555
2.73363 0.000869157 0.000832247
2.73964 0.000879965 0.00084318
2.74564 0.000890986 0.000854339
2.75165 0.000902206 0.00086571
2.75766 0.000913609 0.000877275
2.76367 0.00092518 0.000889018
2.76968 0.000936902 0.000900919
2.77568 0.000948757 0.00091296
2.78169 0.000960727 0.000925123
2.7877 0.000972796 0.000937388
2.79371 0.000984943 0.000949737
2.79972 0.000997152 0.000962149
2.80572 0.0010094 0.000974606
2.81173 0.00102168 0.000987088
2.81774 0.00103396 0.000999578
2.82375 0.00104623 0.00101206
2.82976 0.00105848 0.00102451
2.83576 0.00107067 0.00103691
2.84177 0.00108281 0.00104925
2.84778 0.00109487 0.00106152
2.85379 0.00110684 0.00107369
2.8598 0.00111871 0.00108575
2.8658 0.00113046 0.00109769
2.87181 0.00114208 0.00110951
2.87782 0.00115356 0.00112118
2.88383 0.00116489 0.0011327
2.88984 0.00117606 0.00114405
2.89584 0.00118706 0.00115524
2.90185 0.0011979 0.00116626
2.90786 0.00120855 0.0011771
2.91387 0.00121903 0.00118775
2.91988 0.00122932 0.00119822
2.92588 0.00123943 0.0012085
2.93189 0.00124936 0.0012186
2.9379 0.0012591 0.00122851
2.94391 0.00126865 0.00123823
2.94992 0.00127803 0.00124778
2.95592 0.00128724 0.00125716
2.96193 0.00129627 0.00126636
2.96794 0.00130515 0.0012754
2.97395 0.00131387 0.00128429
2.97996 0.00132244 0.00129303
2.98596 0.00133087 0.00130163
2.99197 0.00133918 0.0013101
2.99798 0.00134737 0.00131845
3.00399 0.00135544 0.00132669
3.01 0.00136343 0.00133484
3.016 0.00137132 0.0013429
3.02201 0.00137914 0.00135088
3.02802 0.00138689 0.0013588
3.03403 0.00139459 0.00136666
3.04004 0.00140225 0.00137447
3.04604 0.00140987 0.00138225
3.05205 0.00141746 0.00139
3.05806 0.00142504 0.00139772
3.06407 0.0014326 0.00140543
3.07008 0.00144016 0.00141313
3.07608 0.00144772 0.00142083
3.08209 0.00145529 0.00142851
3.0881 0.00146285 0.0014362
3.09411 0.00147043 0.00144388
3.10012 0.001478 0.00145155
3.10612 0.00148558 0.00145921
3.11213 0.00149315 0.00146685
3.11814 0.00150071 0.00147446
3.12415 0.00150824 0.00148204
3.13016 0.00151575 0.00148957
3.13616 0.00152321 0.00149703
3.14217 0.00153061 0.00150442
3.14818 0.00153794 0.0015117
3.15419 0.00154517 0.00151887
3.1602 0.00155228 0.0015259
3.1662 0.00155926 0.00153277
3.17221 0.00156608 0.00153945
3.17822 0.00157272 0.00154591
3.18423 0.00157915 0.00155214
3.19024 0.00158533 0.00155809
3.19624 0.00159126 0.00156375
3.20225 0.00159689 0.00156908
3.20826 0.00160219 0.00157405
3.21427 0.00160714 0.00157863
3.22027 0.00161171 0.00158279
3.22628 0.00161586 0.00158651
3.23229 0.00161958 0.00158974
3.2383 0.00162282 0.00159246
3.24431 0.00162556 0.00159464
3.25031 0.00162777 0.00159625
3.25632 0.00162944 0.00159727
3.26233 0.00163053 0.00159768
3.26834 0.00163102 0.00159745
3.27435 0.00163089 0.00159656
3.28035 0.00163013 0.00159499
3.28636 0.00162872 0.00159274
3.29237 0.00162666 0.00158979
3.29838 0.00162392 0.00158613
3.30439 0.00162052 0.00158177
3.31039 0.00161645 0.0015767
3.3164 0.00161172 0.00157093
3.32241 0.00160634 0.00156447
3.32842 0.00160032 0.00155735
3.33443 0.00159368 0.00154958
3.34043 0.00158646 0.00154119
3.34644 0.00157869 0.00153222
3.35245 0.00157041 0.00152271
3.35846 0.00156166 0.00151273
3.36447 0.0015525 0.00150232
3.37047 0.00154301 0.00149155
3.37648 0.00153323 0.00148051
3.38249 0.00152327 0.00146927
3.3885 0.0015132 0.00145793
3.39451 0.00150313 0.0014466
3.40051 0.00149315 0.00143539
3.40652 0.00148338 0.00142442
3.41253 0.00147394 0.00141382
3.41854 0.00146496 0.00140373
3.42455 0.00145657 0.0013943
3.43055 0.0014489 0.00138567
3.43656 0.00144211 0.00137801
3.44257 0.00143634 0.00137147
3.44858 0.00143173 0.0013662
3.45459 0.00142843 0.00136237
3.46059 0.00142657 0.00136013
3.4666 0.00142628 0.00135962
3.47261 0.0014277 0.00136097
3.47862 0.00143094 0.0013643
3.48463 0.00143609 0.00136972
3.49063 0.00144323 0.0013773
3.49664 0.00145243 0.00138712
3.50265 0.00146373 0.0013992
3.50866 0.00147716 0.00141358
3.51467 0.00149272 0.00143023
3.52067 0.00151038 0.00144913
3.52668 0.00153011 0.00147022
3.53269 0.00155184 0.00149343
3.5387 0.0015755 0.00151866
3.54471 0.00160099 0.0015458
3.55071 0.0016282 0.00157472
3.55672 0.001657 0.00160528
3.56273 0.00168725 0.00163733
3.56874 0.00171881 0.0016707
3.57475 0.00175153 0.00170523
3.58075 0.00178523 0.00174074
3.58676 0.00181977 0.00177706
3.59277 0.00185496 0.00181401
3.59878 0.00189065 0.00185141
3.60479 0.00192665 0.00188909
3.61079 0.0019628 0.00192687
3.6168 0.00199894 0.00196457
3.62281 0.00203489 0.00200202
3.62882 0.00207048 0.00203905
3.63483 0.00210557 0.0020755
3.64083 0.00213998 0.0021112
3.64684 0.00217356 0.002146
3.65285 0.00220616 0.00217973
3.65886 0.00223764 0.00221226
3.66487 0.00226784 0.00224343
3.67087 0.00229664 0.0022731
3.67688 0.0023239 0.00230114
3.68289 0.00234949 0.00232742
3.6889 0.00237328 0.00235181
3.69491 0.00239517 0.00237419
3.70091 0.00241503 0.00239445
3.70692 0.00243276 0.00241247
3.71293 0.00244825 0.00242815
3.71894 0.00246142 0.00244139
3.72494 0.00247218 0.00245211
3.73095 0.00248043 0.0024602
3.73696 0.00248611 0.0024656
3.74297 0.00248914 0.00246822
3.74898 0.00248947 0.00246801
3.75498 0.00248702 0.00246489
3.76099 0.00248177 0.00245881
3.767 0.00247365 0.00244972
3.77301 0.00246265 0.00243759
3.77902 0.00244872 0.00242237
3.78502 0.00243185 0.00240404
3.79103 0.00241203 0.00238257
3.79704 0.00238925 0.00235795
3.80305 0.00236351 0.00233018
3.80906 0.00233483 0.00229924
3.81506 0.00230323 0.00226516
3.82107 0.00226873 0.00222793
3.82708 0.00223137 0.00218759
3.83309 0.0021912 0.00214415
3.8391 0.00214827 0.00209766
3.8451 0.00210265 0.00204814
3.85111 0.00205442 0.00199566
3.85712 0.00200365 0.00194026
3.86313 0.00195045 0.001882
3.86914 0.00189493 0.00182096
3.87514 0.00183721 0.0017572
3.88115 0.00177742 0.0016908
3.88716 0.00171573 0.00162185
3.89317 0.0016523 0.00155045
3.89918 0.00158733 0.00147668
3.90518 0.00152104 0.00140064
3.91119 0.00145368 0.00132246
3.9172 0.00138554 0.00124223
3.92321 0.00131693 0.00116008
3.92922 0.00124825 0.00107613
3.93522 0.00117994 0.000990496
3.94123 0.00111254 0.000903316
3.94724 0.00104668 0.000814722
3.95325 0.000983123 0.000724851
3.95926 0.000922782 0.000633843
3.96526 0.000866744 0.000541841
3.97127 0.000816281 0.000448996
3.97728 0.00077283 0.000355461
3.98329 0.000737922 0.00026141
3.9893 0.000713043 0.000167067
3.9953 0.00069942 7.30636e-05
4.00131 0.000697795 2.7558e-05
4.00732 0.000708252 0.000119181
4.01333 0.000730201 0.000213512
4.01934 0.000762513 0.00030775
4.02534 0.000803743 0.000401574
4.03135 0.000852351 0.000494795
4.03736 0.000906868 0.00058725
4.04337 0.000965976 0.000678787
4.04938 0.00102854 0.000769262
4.05538 0.00109361 0.000858531
4.06139 0.00116039 0.000946455
4.0674 0.00122822 0.0010329
4.07341 0.00129655 0.00111773
4.07942 0.00136491 0.00120083
4.08542 0.00143291 0.00128206
4.09143 0.00150021 0.00136131
4.09744 0.00156654 0.00143846
4.10345 0.00163163 0.00151341
4.10946 0.00169527 0.00158604
4.11546 0.00175727 0.00165627
4.12147 0.00181746 0.00172399
4.12748 0.00187569 0.00178911
4.13349 0.00193182 0.00185156
4.1395 0.00198575 0.00191126
4.1455 0.00203737 0.00196813
4.15151 0.00208659 0.00202212
4.15752 0.00213334 0.00207316
4.16353 0.00217755 0.00212121
4.16954 0.00221916 0.00216622
4.17554 0.00225814 0.00220815
4.18155 0.00229445 0.00224698
4.18756 0.00232807 0.00228268
4.19357 0.00235898 0.00231522
4.19957 0.00238717 0.00234461
4.20558 0.00241265 0.00237085
4.21159 0.00243544 0.00239392
4.2176 0.00245555 0.00241385
4.22361 0.002473 0.00243066
4.22961 0.00248785 0.00244436
4.23562 0.00250012 0.00245499
4.24163 0.00250988 0.00246259
4.24764 0.00251718 0.00246721
4.25365 0.00252208 0.00246889
4.25965 0.00252467 0.0024677
4.26566 0.00252502 0.0024637
4.27167 0.00252321 0.00245696
4.27768 0.00251933 0.00244755
4.28369 0.00251349 0.00243557
4.28969 0.00250578 0.0024211
4.2957 0.0024963 0.00240424
4.30171 0.00248518 0.00238509
4.30772 0.00247252 0.00236375
4.31373 0.00245844 0.00234034
4.31973 0.00244305 0.00231498
4.32574 0.00242649 0.00228779
4.33175 0.00240887 0.00225889
4.33776 0.00239032 0.00222843
4.34377 0.00237096 0.00219654
4.34977 0.00235092 0.00216336
4.35578 0.00233031 0.00212904
4.36179 0.00230926 0.00209373
4.3678 0.00228788 0.0020576
4.37381 0.00226629 0.00202079
4.37981 0.0022446 0.00198348
4.38582 0.00222291 0.00194583
4.39183 0.00220132 0.00190801
4.39784 0.00217992 0.0018702
4.40385 0.00215879 0.00183257
4.40985 0.00213802 0.00179531
4.41586 0.00211766 0.00175858
4.42187 0.00209779 0.00172258
4.42788 0.00207845 0.00168747
4.43389 0.00205968 0.00165343
4.43989 0.00204151 0.00162063
4.4459 0.00202397 0.00158924
4.45191 0.00200707 0.00155941
4.45792 0.00199082 0.00153129
4.46393 0.0019752 0.00150503
4.46993 0.00196022 0.00148073
4.47594 0.00194585 0.00145851
4.48195 0.00193207 0.00143846
4.48796 0.00191885 0.00142063
4.49397 0.00190615 0.00140507
4.49997 0.00189395 0.00139181
4.50598 0.0018822 0.00138083
4.51199 0.00187086 0.00137212
4.518 0.0018599 0.00136562
4.52401 0.00184928 0.00136125
4.53001 0.00183896 0.00135892
4.53602 0.00182893 0.00135853
4.54203 0.00181914 0.00135994
4.54804 0.00180958 0.00136302
4.55405 0.00180025 0.00136761
4.56005 0.00179112 0.00137357
4.56606 0.0017822 0.00138073
4.57207 0.00177351 0.00138893
4.57808 0.00176506 0.00139802
4.58409 0.00175687 0.00140785
4.59009 0.00174898 0.00141826
4.5961 0.00174143 0.00142911
4.60211 0.00173427 0.00144026
4.60812 0.00172757 0.0014516
4.61413 0.00172138 0.00146299
4.62013 0.00171578 0.00147434
4.62614 0.00171084 0.00148554
4.63215 0.00170665 0.0014965
4.63816 0.00170329 0.00150714
4.64417 0.00170083 0.00151739
4.65017 0.00169937 0.00152718
4.65618 0.00169898 0.00153646
4.66219 0.00169974 0.00154518
4.6682 0.00170172 0.0015533
4.67421 0.00170499 0.00156078
4.68021 0.00170958 0.0015676
4.68622 0.00171555 0.00157374
4.69223 0.00172293 0.00157918
4.69824 0.00173172 0.00158392
4.70424 0.00174194 0.00158794
4.71025 0.00175357 0.00159125
4.71626 0.00176658 0.00159386
4.72227 0.00178092 0.00159578
4.72828 0.00179655 0.00159701
4.73428 0.00181338 0.00159757
4.74029 0.00183133 0.00159748
4.7463 0.0018503 0.00159676
4.75231 0.00187019 0.00159543
4.75832 0.00189087 0.00159352
4.76432 0.00191223 0.00159106
4.77033 0.00193412 0.00158808
4.77634 0.0019564 0.00158459
4.78235 0.00197894 0.00158064
4.78836 0.00200159 0.00157625
4.79436 0.0020242 0.00157146
4.80037 0.00204662 0.0015663
4.80638 0.0020687 0.00156079
4.81239 0.0020903 0.00155496
4.8184 0.00211128 0.00154886
4.8244 0.0021315 0.0015425
4.83041 0.00215082 0.00153591
4.83642 0.00216912 0.00152913
4.84243 0.00218626 0.00152217
4.84844 0.00220213 0.00151506
4.85444 0.00221662 0.00150783
4.86045 0.00222963 0.00150049
4.86646 0.00224105 0.00149306
4.87247 0.00225079 0.00148556
4.87848 0.00225879 0.00147801
4.88448 0.00226495 0.00147041
4.89049 0.00226923 0.00146279
4.8965 0.00227156 0.00145514
4.90251 0.00227189 0.00144749
4.90852 0.00227019 0.00143982
4.91452 0.00226643 0.00143215
4.92053 0.0022606 0.00142447
4.92654 0.00225268 0.0014168
4.93255 0.00224268 0.00140912
4.93856 0.0022306 0.00140143
4.94456 0.00221648 0.00139373
4.95057 0.00220033 0.00138601
4.95658 0.00218221 0.00137827
4.96259 0.00216216 0.00137049
4.9686 0.00214026 0.00136268
4.9746 0.00211656 0.00135481
4.98061 0.00209117 0.00134688
4.98662 0.00206416 0.00133888
4.99263 0.00203566 0.00133079
4.99864 0.00200578 0.00132261
5.00464 0.00197464 0.00131433
5.01065 0.00194239 0.00130594
5.01666 0.00190918 0.00129741
5.02267 0.00187518 0.00128876
5.02868 0.00184055 0.00127995
5.03468 0.00180548 0.001271
5.04069 0.00177017 0.00126188
5.0467 0.00173482 0.0012526
5.05271 0.00169965 0.00124314
5.05872 0.00166489 0.0012335
5.06472 0.00163076 0.00122367
5.07073 0.0015975 0.00121366
5.07674 0.00156536 0.00120346
5.08275 0.00153457 0.00119308
5.08876 0.00150538 0.0011825
5.09476 0.00147801 0.00117174
5.10077 0.0014527 0.00116079
5.10678 0.00142963 0.00114966
5.11279 0.001409 0.00113836
5.1188 0.00139098 0.00112689
5.1248 0.00137568 0.00111527
5.13081 0.00136319 0.00110349
5.13682 0.00135358 0.00109157
5.14283 0.00134685 0.00107953
5.14884 0.00134298 0.00106737
5.15484 0.00134188 0.00105511
5.16085 0.00134345 0.00104277
5.16686 0.00134754 0.00103035
5.17287 0.00135396 0.00101787
5.17888 0.00136252 0.00100536
5.18488 0.00137297 0.000992825
5.19089 0.00138508 0.000980289
5.1969 0.0013986 0.000967768
5.20291 0.00141326 0.000955283
5.20891 0.00142882 0.000942852
5.21492 0.00144501 0.000930495
5.22093 0.0014616 0.000918232
5.22694 0.00147835 0.000906081
5.23295 0.00149504 0.000894063
5.23895 0.00151145 0.000882197
5.24496 0.0015274 0.0008705
5.25097 0.00154269 0.000858991
5.25698 0.00155717 0.000847688
5.26299 0.00157067 0.000836606
5.26899 0.00158307 0.000825762
5.275 0.00159423 0.00081517
5.28101 0.00160405 0.000804843
5.28702 0.00161243 0.000794793
5.29303 0.00161929 0.000785031
5.29903 0.00162455 0.000775566
5.30504 0.00162816 0.000766406
5.31105 0.00163007 0.000757555
5.31706 0.00163024 0.000749019
5.32307 0.00162865 0.000740799
5.32907 0.00162527 0.000732897
5.33508 0.00162011 0.00072531
5.34109 0.00161317 0.000718036
5.3471 0.00160446 0.000711069
5.35311 0.001594 0.000704403
5.35911 0.00158182 0.00069803
5.36512 0.00156796 0.000691939
5.37113 0.00155246 0.000686119
5.37714 0.00153538 0.000680557
5.38315 0.00151678 0.000675239
5.38915 0.00149672 0.00067015
5.39516 0.00147528 0.000665273
5.40117 0.00145253 0.000660592
5.40718 0.00142857 0.000656088
5.41319 0.00140348 0.000651744
5.41919 0.00137737 0.00064754
5.4252 0.00135033 0.000643457
5.43121 0.00132248 0.000639477
5.43722 0.00129394 0.00063558
5.44323 0.00126481 0.000631748
5.44923 0.00123523 0.000627962
5.45524 0.00120533 0.000624205
5.46125 0.00117524 0.000620458
5.46726 0.0011451 0.000616704
5.47327 0.00111505 0.000612928
5.47927 0.00108524 0.000609114
5.48528 0.00105581 0.000605246
5.49129 0.00102693 0.000601313
5.4973 0.000998744 0.000597299
5.50331 0.000971403 0.000593194
5.50931 0.000945061 0.000588987
5.51532 0.000919866 0.000584667
5.52133 0.000895963 0.000580225
5.52734 0.000873488 0.000575654
5.53335 0.000852565 0.000570947
5.53935 0.000833307 0.000566097
5.54536 0.000815807 0.000561099
5.55137 0.000800141 0.00055595
5.55738 0.00078636 0.000550646
5.56339 0.00077449 0.000545185
5.56939 0.00076453 0.000539565
5.5754 0.000756452 0.000533786
5.58141 0.000750199 0.000527848
5.58742 0.00074569 0.000521753
5.59343 0.000742817 0.000515501
5.59943 0.000741456 0.000509097
5.60544 0.000741465 0.000502542
5.61145 0.000742687 0.000495841
5.61746 0.00074496 0.000488998
5.62347 0.000748118 0.000482018
5.62947 0.000751992 0.000474908
5.63548 0.000756419 0.000467672
5.64149 0.000761238 0.000460318
5.6475 0.000766298 0.000452853
5.65351 0.000771456 0.000445284
5.65951 0.000776579 0.000437618
5.66552 0.000781544 0.000429865
5.67153 0.000786239 0.000422033
5.67754 0.000790564 0.000414129
5.68354 0.000794427 0.000406164
5.68955 0.000797749 0.000398146
5.69556 0.000800461 0.000390085
5.70157 0.000802502 0.00038199
5.70758 0.00080382 0.000373871
5.71358 0.000804374 0.000365738
5.71959 0.000804128 0.0003576
5.7256 0.000803055 0.000349468
5.73161 0.000801135 0.000341351
5.73762 0.000798355 0.000333259
5.74362 0.000794706 0.000325202
5.74963 0.000790187 0.000317191
5.75564 0.000784802 0.000309235
5.76165 0.000778558 0.000301343
5.76766 0.000771469 0.000293526
5.77366 0.000763551 0.000285793
5.77967 0.000754826 0.000278153
5.78568 0.000745318 0.000270616
5.79169 0.000735054 0.00026319
5.7977 0.000724067 0.000255885
5.8037 0.000712389 0.000248709
5.80971 0.000700057 0.000241671
5.81572 0.00068711 0.000234779
5.82173 0.00067359 0.00022804
5.82774 0.000659539 0.000221463
5.83374 0.000645003 0.000215054
5.83975 0.000630028 0.00020882
5.84576 0.000614664 0.000202768
5.85177 0.000598961 0.000196903
5.85778 0.000582971 0.000191231
5.86378 0.000566747 0.000185757
5.86979 0.000550343 0.000180484
5.8758 0.000533816 0.000175417
5.88181 0.000517223 0.000170558
5.88782 0.000500622 0.000165909
5.89382 0.000484075 0.000161473
5.89983 0.000467641 0.000157248
5.90584 0.000451383 0.000153235
5.91185 0.000435366 0.000149432
5.91786 0.000419654 0.000145838
5.92386 0.000404312 0.000142448
5.92987 0.000389409 0.00013926
5.93588 0.00037501 0.000136267
5.94189 0.000361183 0.000133464
5.9479 0.000347995 0.000130843
5.9539 0.000335511 0.000128398
5.95991 0.000323793 0.00012612
5.96592 0.000312899 0.000124
5.97193 0.000302883 0.000122029
5.97794 0.00029379 0.000120196
5.98394 0.000285654 0.000118491
5.98995 0.0002785 0.000116905
5.99596 0.000272339 0.000115427
6.00197 0.000267166 0.000114046
6.00798 0.000262962 0.000112751
6.01398 0.000259692 0.000111534
6.01999 0.000257306 0.000110384
6.026 0.000255742 0.000109292
6.03201 0.000254927 0.000108249
6.03802 0.00025478 0.000107247
6.04402 0.000255214 0.000106277
6.05003 0.000256141 0.000105333
6.05604 0.000257471 0.000104407
6.06205 0.000259119 0.000103493
6.06806 0.000261 0.000102586
6.07406 0.000263037 0.000101681
6.08007 0.000265158 0.000100772
6.08608 0.000267295 9.98557e-05
6.09209 0.00026939 9.8929e-05
6.0981 0.000271389 9.79883e-05
6.1041 0.000273245 9.70312e-05
6.11011 0.000274915 9.60555e-05
6.11612 0.000276364 9.50592e-05
6.12213 0.000277562 9.40411e-05
6.12814 0.00027848 9.3e-05
6.13414 0.000279099 9.19351e-05
6.14015 0.0002794 9.08461e-05
6.14616 0.000279369 8.97326e-05
6.15217 0.000278994 8.85949e-05
6.15818 0.000278269 8.7433e-05
6.16418 0.000277188 8.62475e-05
6.17019 0.000275749 8.50391e-05
6.1762 0.000273951 8.38085e-05
6.18221 0.000271797 8.25566e-05
6.18821 0.00026929 8.12846e-05
6.19422 0.000266436 7.99936e-05
6.20023 0.000263243 7.86849e-05
6.20624 0.00025972 7.73597e-05
6.21225 0.000255877 7.60196e-05
6.21825 0.000251726 7.46659e-05
6.22426 0.00024728 7.33001e-05
6.23027 0.000242554 7.19238e-05
6.23628 0.000237564 7.05384e-05
6.24229 0.000232327 6.91455e-05
6.24829 0.00022686 6.77467e-05
6.2543 0.000221184 6.63435e-05
6.26031 0.000215318 6.49375e-05
6.26632 0.000209285 6.353e-05
6.27233 0.000203108 6.21227e-05
6.27833 0.000196811 6.07169e-05
6.28434 0.000190422 5.93142e-05
6.29035 0.000183968 5.79158e-05
6.29636 0.00017748 5.65232e-05
6.30237 0.000170989 5.51376e-05
6.30837 0.000164531 5.37602e-05
6.31438 0.000158142 5.23924e-05
6.32039 0.000151864 5.10352e-05
6.3264 0.000145739 4.96898e-05
6.33241 0.000139814 4.83572e-05
6.33841 0.000134139 4.70383e-05
6.34442 0.000128768 4.57343e-05
6.35043 0.000123757 4.44459e-05
6.35644 0.000119164 4.31739e-05
6.36245 0.000115047 4.19192e-05
6.36845 0.000111463 4.06825e-05
6.37446 0.000108462 3.94644e-05
6.38047 0.000106088 3.82656e-05
6.38648 0.000104373 3.70866e-05
6.39249 0.000103332 3.5928e-05
6.39849 0.000102968 3.47902e-05
6.4045 0.00010326 3.36735e-05
6.41051 0.000104177 3.25785e-05
6.41652 0.000105671 3.15053e-05
6.42253 0.000107682 3.04542e-05
6.42853 0.000110148 2.94256e-05
6.43454 0.000113001 2.84194e-05
6.44055 0.000116174 2.7436e-05
6.44656 0.000119603 2.64753e-05
6.45257 0.000123228 2.55375e-05
6.45857 0.000126991 2.46225e-05
6.46458 0.000130845 2.37304e-05
6.47059 0.000134742 2.2861e-05
6.4766 0.000138643 2.20144e-05
6.48261 0.000142512 2.11904e-05
6.48861 0.000146317 2.03888e-05
6.49462 0.00015003 1.96095e-05
6.50063 0.000153627 1.88523e-05
6.50664 0.000157086 1.8117e-05
6.51265 0.000160389 1.74034e-05
6.51865 0.000163519 1.67111e-05
6.52466 0.000166462 1.604e-05
6.53067 0.000169205 1.53896e-05
6.53668 0.000171738 1.47598e-05
6.54269 0.000174052 1.41501e-05
6.54869 0.00017614 1.35603e-05
6.5547 0.000177994 1.29899e-05
6.56071 0.000179611 1.24386e-05
6.56672 0.000180986 1.19061e-05
6.57273 0.000182118 1.1392e-05
6.57873 0.000183004 1.08958e-05
6.58474 0.000183643 1.04172e-05
6.59075 0.000184038 9.95579e-06
6.59676 0.000184188 9.51114e-06
6.60277 0.000184096 9.08286e-06
6.60877 0.000183765 8.67053e-06
6.61478 0.000183201 8.27376e-06
6.62079 0.000182407 7.89213e-06
6.6268 0.00018139 7.52523e-06
6.63281 0.000180157 7.17265e-06
6.63881 0.000178715 6.83398e-06
6.64482 0.000177074 6.50883e-06
6.65083 0.000175243 6.19679e-06
6.65684 0.000173232 5.89746e-06
6.66285 0.000171054 5.61045e-06
6.66885 0.000168721 5.33537e-06
6.67486 0.000166247 5.07185e-06
6.68087 0.000163646 4.81949e-06
6.68688 0.000160935 4.57794e-06
6.69288 0.000158131 4.34682e-06
6.69889 0.000155252 4.12578e-06
6.7049 0.000152318 3.91447e-06
6.71091 0.000149349 3.71254e-06
6.71692 0.000146368 3.51965e-06
6.72292 0.000143398 3.33547e-06
6.72893 0.000140463 3.15969e-06
6.73494 0.00013759 2.99198e-06
6.74095 0.000134804 2.83205e-06
6.74696 0.000132134 2.67959e-06
6.75296 0.000129606 2.53431e-06
6.75897 0.000127248 2.39592e-06
6.76498 0.000125088 2.26417e-06
6.77099 0.000123153 2.13877e-06
6.777 0.000121465 2.01947e-06
6.783 0.000120049 1.90602e-06
6.78901 0.000118923 1.79818e-06
6.79502 0.000118101 1.69571e-06
6.80103 0.000117595 1.59839e-06
6.80704 0.000117411 1.50599e-06
6.81304 0.00011755 1.41831e-06
6.81905 0.000118006 1.33514e-06
6.82506 0.000118771 1.25628e-06
6.83107 0.00011983 1.18155e-06
6.83708 0.000121164 1.11076e-06
6.84308 0.000122753 1.04373e-06
6.84909 0.000124573 9.80308e-07
6.8551 0.000126596 9.20317e-07
6.86111 0.000128796 8.63608e-07
6.86712 0.000131144 8.10029e-07
6.87312 0.000133614 7.59439e-07
6.87913 0.000136177 7.11701e-07
6.88514 0.000138806 6.66684e-07
6.89115 0.000141477 6.24262e-07
6.89716 0.000144163 5.84316e-07
6.90316 0.000146843 5.46731e-07
6.90917 0.000149495 5.11398e-07
6.91518 0.000152097 4.78213e-07
6.92119 0.000154632 4.47076e-07
6.9272 0.000157081 4.17893e-07
6.9332 0.000159427 3.90573e-07
6.93921 0.000161657 3.65031e-07
6.94522 0.000163757 3.41183e-07
6.95123 0.000165713 3.18952e-07
6.95724 0.000167515 2.98263e-07
6.96324 0.000169153 2.79044e-07
6.96925 0.000170617 2.61227e-07
6.97526 0.000171901 2.44746e-07
6.98127 0.000172996 2.29536e-07
6.98728 0.000173898 2.15536e-07
6.99328 0.000174601 2.02685e-07
6.99929 0.000175101 1.90924e-07
7.0053 0.000175397 1.80195e-07
7.01131 0.000175485 1.70439e-07
7.01732 0.000175366 1.61598e-07
7.02332 0.000175038 1.53615e-07
7.02933 0.000174502 1.46431e-07
7.03534 0.000173762 1.39988e-07
7.04135 0.000172818 1.34228e-07
7.04736 0.000171675 1.29095e-07
7.05336 0.000170338 1.2453e-07
7.05937 0.000168811 1.2048e-07
7.06538 0.000167102 1.16892e-07
7.07139 0.000165217 1.13715e-07
7.0774 0.000163165 1.10901e-07
7.0834 0.000160955 1.08408e-07
7.08941 0.000158598 1.06193e-07
7.09542 0.000156105 1.04222e-07
7.10143 0.000153487 1.02462e-07
7.10744 0.00015076 1.00882e-07
7.11344 0.000147937 9.94599e-08
7.11945 0.000145035 9.81721e-08
7.12546 0.00014207 9.70007e-08
7.13147 0.00013906 9.59302e-08
7.13748 0.000136026 9.49475e-08
7.14348 0.000132988 9.4042e-08
7.14949 0.000129967 9.32049e-08
7.1555 0.000126989 9.24291e-08
7.16151 0.000124075 9.17091e-08
7.16751 0.000121253 9.10402e-08
7.17352 0.000118549 9.04189e-08
7.17953 0.000115988 8.98423e-08
7.18554 0.000113597 8.9308e-08
7.19155 0.000111404 8.8814e-08
7.19755 0.000109433 8.83585e-08
7.20356 0.000107707 8.79399e-08
7.20957 0.000106248 8.75565e-08
7.21558 0.000105074 8.72065e-08
7.22159 0.000104199 8.68882e-08
7.22759 0.000103633 8.65997e-08
7.2336 0.000103379 8.63386e-08
7.23961 0.000103438 8.61026e-08
7.24562 0.000103802 8.58893e-08
7.25163 0.000104462 8.56958e-08
7.25763 0.0001054 8.55191e-08
7.26364 0.000106599 8.53563e-08
7.26965 0.000108036 8.52039e-08
7.27566 0.000109685 8.50587e-08
7.28167 0.000111521 8.49174e-08
7.28767 0.000113516 8.47764e-08
7.29368 0.000115643 8.46322e-08
7.29969 0.000117876 8.44816e-08
7.3057 0.000120188 8.4321e-08
7.31171 0.000122554 8.41473e-08
7.31771 0.000124951 8.39574e-08
7.32372 0.000127356 8.37482e-08
7.32973 0.000129749 8.35169e-08
7.33574 0.000132109 8.32609e-08
7.34175 0.000134418 8.29778e-08
7.34775 0.000136662 8.26654e-08
7.35376 0.000138823 8.23217e-08
7.35977 0.000140888 8.1945e-08
7.36578 0.000142845 8.15339e-08
7.37179 0.000144683 8.10871e-08
7.37779 0.000146391 8.06037e-08
7.3838 0.00014796 8.00831e-08
7.38981 0.000149383 7.95247e-08
7.39582 0.000150651 7.89285e-08
7.40183 0.000151759 7.82946e-08
7.40783 0.000152703 7.76232e-08
7.41384 0.000153476 7.6915e-08
7.41985 0.000154076 7.61708e-08
7.42586 0.000154501 7.53917e-08
7.43187 0.000154747 7.4579e-08
7.43787 0.000154814 7.37341e-08
7.44388 0.0001547 7.28587e-08
7.44989 0.000154407 7.19548e-08
7.4559 0.000153934 7.10245e-08
7.46191 0.000153282 7.00699e-08
7.46791 0.000152454 6.90935e-08
7.47392 0.000151451 6.80978e-08
7.47993 0.000150276 6.70856e-08
7.48594 0.000148933 6.60596e-08
7.49195 0.000147425 6.50228e-08
7.49795 0.000145758 6.39781e-08
7.50396 0.000143934 6.29288e-08
7.50997 0.00014196 6.18778e-08
7.51598 0.000139842 6.08285e-08
7.52199 0.000137584 5.9784e-08
7.52799 0.000135194 5.87476e-08
7.534 0.000132679 5.77224e-08
7.54001 0.000130045 5.67117e-08
7.54602 0.0001273 5.57185e-08
7.55203 0.000124452 5.4746e-08
7.55803 0.00012151 5.37969e-08
7.56404 0.000118482 5.28742e-08
7.57005 0.000115377 5.19804e-08
7.57606 0.000112204 5.1118e-08
7.58207 0.000108975 5.02893e-08
7.58807 0.000105698 4.94962e-08
7.59408 0.000102386 4.87405e-08
7.60009 9.90484e-05 4.80236e-08
7.6061 9.56984e-05 4.73467e-08
7.61211 9.23482e-05 4.67107e-08
7.61811 8.90111e-05 4.6116e-08
7.62412 8.5701e-05 4.55628e-08
7.63013 8.24327e-05 4.50509e-08
7.63614 7.92217e-05 4.45798e-08
7.64215 7.60848e-05 4.41486e-08
7.64815 7.30394e-05 4.37563e-08
7.65416 7.0104e-05 4.34013e-08
7.66017 6.7298e-05 4.30819e-08
7.66618 6.46418e-05 4.27961e-08
7.67218 6.21562e-05 4.25418e-08
7.67819 5.98623e-05 4.23165e-08
7.6842 5.77806e-05 4.21178e-08
7.69021 5.5931e-05 4.19431e-08
7.69622 5.4331e-05 4.17895e-08
7.70222 5.29954e-05 4.16544e-08
7.70823 5.19346e-05 4.1535e-08
7.71424 5.11542e-05 4.14285e-08
7.72025 5.06541e-05 4.13324e-08
7.72626 5.0428e-05 4.12438e-08
7.73226 5.04639e-05 4.11602e-08
7.73827 5.07446e-05 4.10793e-08
7.74428 5.12489e-05 4.09986e-08
7.75029 5.19522e-05 4.09159e-08
7.7563 5.28288e-05 4.08292e-08
7.7623 5.38519e-05 4.07365e-08
7.76831 5.49954e-05 4.0636e-08
7.77432 5.62343e-05 4.0526e-08
7.78033 5.75451e-05 4.04051e-08
7.78634 5.89063e-05 4.02718e-08
7.79234 6.02982e-05 4.0125e-08
7.79835 6.17034e-05 3.99636e-08
7.80436 6.3106e-05 3.97866e-08
7.81037 6.44925e-05 3.95932e-08
7.81638 6.58506e-05 3.93828e-08
7.82238 6.71697e-05 3.91548e-08
7.82839 6.84407e-05 3.89087e-08
7.8344 6.96556e-05 3.86443e-08
7.84041 7.08077e-05 3.83613e-08
7.84642 7.1891e-05 3.80596e-08
7.85242 7.29007e-05 3.77393e-08
7.85843 7.38327e-05 3.74005e-08
7.86444 7.46836e-05 3.70432e-08
7.87045 7.54506e-05 3.66679e-08
7.87646 7.61317e-05 3.62749e-08
7.88246 7.67252e-05 3.58646e-08
7.88847 7.723e-05 3.54375e-08
7.89448 7.76454e-05 3.49943e-08
7.90049 7.79711e-05 3.45356e-08
7.9065 7.82073e-05 3.40621e-08
7.9125 7.83544e-05 3.35747e-08
7.91851 7.8413e-05 3.30742e-08
7.92452 7.83843e-05 3.25615e-08
7.93053 7.82694e-05 3.20376e-08
7.93654 7.80699e-05 3.15036e-08
7.94254 7.77875e-05 3.09605e-08
7.94855 7.74241e-05 3.04094e-08
7.95456 7.69819e-05 2.98515e-08
7.96057 7.64631e-05 2.9288e-08
7.96658 7.58702e-05 2.87202e-08
7.97258 7.52057e-05 2.81494e-08
7.97859 7.44723e-05 2.75769e-08
7.9846 7.36729e-05 2.7004e-08
7.99061 7.28103e-05 2.64321e-08
7.99662 7.18876e-05 2.58628e-08
8.00262 7.09079e-05 2.52973e-08
8.00863 6.98743e-05 2.47371e-08
8.01464 6.87901e-05 2.41837e-08
8.02065 6.76585e-05 2.36385e-08
8.02666 6.64829e-05 2.31031e-08
8.03266 6.52668e-05 2.25787e-08
8.03867 6.40134e-05 2.20669e-08
8.04468 6.27262e-05 2.15691e-08
8.05069 6.14088e-05 2.10865e-08
8.0567 6.00646e-05 2.06205e-08
8.0627 5.86971e-05 2.01723e-08
8.06871 5.73099e-05 1.9743e-08
8.07472 5.59064e-05 1.93336e-08
8.08073 5.44901e-05 1.89451e-08
8.08674 5.30648e-05 1.85784e-08
8.09274 5.16337e-05 1.82339e-08
8.09875 5.02006e-05 1.79122e-08
8.10476 4.87688e-05 1.76137e-08
8.11077 4.7342e-05 1.73384e-08
8.11678 4.59236e-05 1.70863e-08
8.12278 4.45173e-05 1.68571e-08
8.12879 4.31264e-05 1.66505e-08
8.1348 4.17546e-05 1.64658e-08
8.14081 4.04052e-05 1.63022e-08
8.14682 3.90819e-05 1.61587e-08
8.15282 3.77881e-05 1.60342e-08
8.15883 3.65273e-05 1.59275e-08
8.16484 3.53028e-05 1.58372e-08
8.17085 3.41181e-05 1.57618e-08
8.17685 3.29765e-05 1.57e-08
8.18286 3.18812e-05 1.565e-08
8.18887 3.08354e-05 1.56105e-08
8.19488 2.98421e-05 1.55797e-08
8.20089 2.89039e-05 1.55561e-08
8.20689 2.80234e-05 1.55383e-08
8.2129 2.72028e-05 1.55247e-08
8.21891 2.6444e-05 1.5514e-08
8.22492 2.57484e-05 1.55048e-08
8.23093 2.51168e-05 1.54959e-08
8.23693 2.45497e-05 1.54861e-08
8.24294 2.40468e-05 1.54742e-08
8.24895 2.36072e-05 1.54594e-08
8.25496 2.32294e-05 1.54406e-08
8.26097 2.29114e-05 1.5417e-08
8.26697 2.26503e-05 1.53879e-08
8.27298 2.2443e-05 1.53527e-08
8.27899 2.22856e-05 1.53106e-08
8.285 2.21743e-05 1.52613e-08
8.29101 2.21045e-05 1.52042e-08
8.29701 2.20719e-05 1.51391e-08
8.30302 2.20719e-05 1.50656e-08
8.30903 2.20999e-05 1.49836e-08
8.31504 2.21514e-05 1.48927e-08
8.32105 2.22222e-05 1.47929e-08
8.32705 2.23082e-05 1.46843e-08
8.33306 2.24056e-05 1.45666e-08
8.33907 2.25106e-05 1.44401e-08
8.34508 2.26202e-05 1.43048e-08
8.35109 2.27312e-05 1.41608e-08
8.35709 2.28409e-05 1.40083e-08
8.3631 2.29469e-05 1.38476e-08
8.36911 2.3047e-05 1.36788e-08
8.37512 2.31393e-05 1.35023e-08
8.38113 2.32222e-05 1.33184e-08
8.38713 2.32941e-05 1.31274e-08
8.39314 2.33538e-05 1.29298e-08
8.39915 2.34003e-05 1.27259e-08
8.40516 2.34326e-05 1.25163e-08
8.41117 2.34501e-05 1.23014e-08
8.41717 2.34523e-05 1.20817e-08
8.42318 2.34386e-05 1.18577e-08
8.42919 2.34089e-05 1.16301e-08
8.4352 2.33628e-05 1.13994e-08
8.44121 2.33004e-05 1.11662e-08
8.44721 2.32216e-05 1.09312e-08
8.45322 2.31266e-05 1.06951e-08
8.45923 2.30155e-05 1.04585e-08
8.46524 2.28885e-05 1.02222e-08
8.47125 2.27461e-05 9.98695e-09
8.47725 2.25885e-05 9.7535e-09
8.48326 2.24162e-05 9.52265e-09
8.48927 2.22297e-05 9.29522e-09
8.49528 2.20295e-05 9.07203e-09
8.50129 2.18162e-05 8.85391e-09
8.50729 2.15903e-05 8.64172e-09
8.5133 2.13524e-05 8.43631e-09
8.51931 2.11033e-05 8.23849e-09
8.52532 2.08437e-05 8.04908e-09
8.53133 2.05741e-05 7.86889e-09
8.53733 2.02955e-05 7.69864e-09
8.54334 2.00084e-05 7.53905e-09
8.54935 1.97136e-05 7.39072e-09
8.55536 1.9412e-05 7.2542e-09
8.56137 1.91043e-05 7.12993e-09
8.56737 1.87913e-05 7.01822e-09
8.57338 1.84738e-05 6.91927e-09
8.57939 1.81526e-05 6.83315e-09
8.5854 1.78284e-05 6.7598e-09
8.59141 1.75021e-05 6.69896e-09
8.59741 1.71744e-05 6.65028e-09
8.60342 1.68462e-05 6.61324e-09
8.60943 1.65182e-05 6.58722e-09
8.61544 1.61912e-05 6.57148e-09
8.62145 1.58658e-05 6.56519e-09
8.62745 1.55429e-05 6.56743e-09
8.63346 1.52231e-05 6.57721e-09
8.63947 1.49072e-05 6.59353e-09
8.64548 1.45957e-05 6.61535e-09
8.65148 1.42893e-05 6.64167e-09
8.65749 1.39885e-05 6.67145e-09
8.6635 1.3694e-05 6.7037e-09
8.66951 1.34062e-05 6.73743e-09
8.67552 1.31255e-05 6.77175e-09
8.68152 1.28525e-05 6.8058e-09
8.68753 1.25873e-05 6.83876e-09
8.69354 1.23304e-05 6.86988e-09
8.69955 1.20819e-05 6.89845e-09
8.70556 1.1842e-05 6.92386e-09
8.71156 1.16109e-05 6.94553e-09
8.71757 1.13885e-05 6.96293e-09
8.72358 1.11749e-05 6.97563e-09
8.72959 1.09699e-05 6.98323e-09
8.7356 1.07734e-05 6.98539e-09
8.7416 1.05853e-05 6.98181e-09
8.74761 1.04051e-05 6.97225e-09
8.75362 1.02326e-05 6.95654e-09
8.75963 1.00674e-05 6.93453e-09
8.76564 9.90903e-06 6.90612e-09
8.77164 9.75705e-06 6.87128e-09
8.77765 9.61093e-06 6.82997e-09
8.78366 9.47014e-06 6.78224e-09
8.78967 9.33411e-06 6.72814e-09
8.79568 9.20228e-06 6.66779e-09
8.80168 9.07405e-06 6.60131e-09
8.80769 8.94885e-06 6.52889e-09
8.8137 8.82609e-06 6.45073e-09
8.81971 8.70521e-06 6.36705e-09
8.82572 8.58566e-06 6.27812e-09
8.83172 8.46691e-06 6.18422e-09
8.83773 8.34845e-06 6.08568e-09
8.84374 8.22981e-06 5.98284e-09
8.84975 8.11057e-06 5.87608e-09
8.85576 7.9903e-06 5.76578e-09
8.86176 7.86865e-06 5.65235e-09
8.86777 7.7453e-06 5.53625e-09
8.87378 7.61997e-06 5.41794e-09
8.87979 7.49241e-06 5.29791e-09
8.8858 7.36243e-06 5.17667e-09
8.8918 7.22989e-06 5.05474e-09
8.89781 7.09468e-06 4.93268e-09
8.90382 6.95673e-06 4.81107e-09
8.90983 6.81604e-06 4.69049e-09
8.91584 6.67263e-06 4.57155e-09
8.92184 6.52658e-06 4.45487e-09
8.92785 6.37802e-06 4.3411e-09
8.93386 6.2271e-06 4.23087e-09
8.93987 6.07403e-06 4.12483e-09
8.94588 5.91908e-06 4.02361e-09
8.95188 5.76254e-06 3.92785e-09
8.95789 5.60477e-06 3.83816e-09
8.9639 5.44616e-06 3.75512e-09
8.96991 5.28717e-06 3.67925e-09
8.97592 5.12829e-06 3.61101e-09
8.98192 4.97007e-06 3.5508e-09
8.98793 4.81312e-06 3.49895e-09
8.99394 4.6581e-06 3.45569e-09
8.99995 4.50573e-06 3.42109e-09
9.00596 4.35678e-06 3.39514e-09
9.01196 4.21209e-06 3.37775e-09
9.01797 4.07254e-06 3.36868e-09
9.02398 3.93906e-06 3.3676e-09
9.02999 3.81264e-06 3.37407e-09
9.036 3.69427e-06 3.38759e-09
9.042 3.58496e-06 3.40759e-09
9.04801 3.48571e-06 3.43345e-09
9.05402 3.39744e-06 3.46451e-09
9.06003 3.32101e-06 3.50011e-09
9.06604 3.25714e-06 3.5396e-09
9.07204 3.2064e-06 3.58233e-09
9.07805 3.16911e-06 3.62765e-09
9.08406 3.14539e-06 3.67494e-09
9.09007 3.13511e-06 3.72363e-09
9.09608 3.13786e-06 3.77321e-09
9.10208 3.15302e-06 3.82315e-09
9.10809 3.17977e-06 3.87301e-09
9.1141 3.21713e-06 3.92233e-09
9.12011 3.26399e-06 3.97074e-09
9.12612 3.31919e-06 4.01788e-09
9.13212 3.38152e-06 4.06344e-09
9.13813 3.44982e-06 4.10715e-09
9.14414 3.52293e-06 4.14875e-09
9.15015 3.59976e-06 4.18799e-09
9.15615 3.6793e-06 4.2247e-09
9.16216 3.76061e-06 4.2587e-09
9.16817 3.84283e-06 4.28986e-09
9.17418 3.92518e-06 4.31804e-09
9.18019 4.00698e-06 4.34315e-09
9.18619 4.08761e-06 4.36509e-09
9.1922 4.16653e-06 4.38383e-09
9.19821 4.24327e-06 4.3993e-09
9.20422 4.31741e-06 4.41148e-09
9.21023 4.38862e-06 4.42034e-09
9.21623 4.45659e-06 4.42591e-09
9.22224 4.5211e-06 4.4282e-09
9.22825 4.58194e-06 4.42724e-09
9.23426 4.63897e-06 4.42305e-09
9.24027 4.69209e-06 4.41571e-09
9.24627 4.74124e-06 4.40528e-09
9.25228 4.78639e-06 4.39184e-09
9.25829 4.82756e-06 4.37547e-09
9.2643 4.86478e-06 4.35627e-09
9.27031 4.89813e-06 4.33436e-09
9.27631 4.92772e-06 4.30985e-09
9.28232 4.95368e-06 4.28287e-09
9.28833 4.97617e-06 4.25355e-09
9.29434 4.99537e-06 4.22202e-09
9.30035 5.0115e-06 4.18846e-09
9.30635 5.02478e-06 4.15302e-09
9.31236 5.03546e-06 4.11585e-09
9.31837 5.0438e-06 4.07712e-09
9.32438 5.05008e-06 4.03702e-09
9.33039 5.05459e-06 3.99573e-09
9.33639 5.05764e-06 3.95342e-09
9.3424 5.05953e-06 3.91028e-09
9.34841 5.06058e-06 3.86651e-09
9.35442 5.0611e-06 3.82229e-09
9.36043 5.0614e-06 3.77782e-09
9.36643 5.0618e-06 3.73327e-09
9.37244 5.06259e-06 3.68886e-09
9.37845 5.06407e-06 3.64475e-09
9.38446 5.0665e-06 3.60113e-09
9.39047 5.07014e-06 3.55817e-09
9.39647 5.07523e-06 3.51604e-09
9.40248 5.08198e-06 3.47491e-09
9.40849 5.09057e-06 3.43493e-09
9.4145 5.10116e-06 3.39621e-09
9.42051 5.11386e-06 3.35889e-09
9.42651 5.12877e-06 3.3231e-09
9.43252 5.14595e-06 3.28892e-09
9.43853 5.16541e-06 3.25644e-09
9.44454 5.18715e-06 3.2257e-09
9.45055 5.21111e-06 3.19677e-09
9.45655 5.23722e-06 3.16967e-09
9.46256 5.26537e-06 3.14441e-09
9.46857 5.29543e-06 3.12099e-09
9.47458 5.32722e-06 3.09937e-09
9.48059 5.36055e-06 3.07952e-09
9.48659 5.39522e-06 3.06137e-09
9.4926 5.431e-06 3.04486e-09
9.49861 5.46763e-06 3.02989e-09
9.50462 5.50487e-06 3.01637e-09
9.51063 5.54244e-06 3.00418e-09
9.51663 5.58006e-06 2.99322e-09
9.52264 5.61747e-06 2.98335e-09
9.52865 5.65436e-06 2.97444e-09
9.53466 5.69048e-06 2.96637e-09
9.54067 5.72553e-06 2.95899e-09
9.54667 5.75924e-06 2.95217e-09
9.55268 5.79135e-06 2.94577e-09
9.55869 5.8216e-06 2.93966e-09
9.5647 5.84974e-06 2.93374e-09
9.57071 5.87552e-06 2.92786e-09
9.57671 5.89873e-06 2.9219e-09
9.58272 5.91915e-06 2.91577e-09
9.58873 5.93658e-06 2.90936e-09
9.59474 5.95082e-06 2.90259e-09
9.60075 5.96172e-06 2.89537e-09
9.60675 5.96911e-06 2.88761e-09
9.61276 5.97286e-06 2.87927e-09
9.61877 5.97282e-06 2.87027e-09
9.62478 5.96891e-06 2.86058e-09
9.63078 5.96102e-06 2.85016e-09
9.63679 5.94907e-06 2.83898e-09
9.6428 5.933e-06 2.82701e-09
9.64881 5.91278e-06 2.81424e-09
9.65482 5.88837e-06 2.80068e-09
9.66082 5.85975e-06 2.78633e-09
9.66683 5.82693e-06 2.77119e-09
9.67284 5.78993e-06 2.75528e-09
9.67885 5.74879e-06 2.73862e-09
9.68486 5.70355e-06 2.72126e-09
9.69086 5.65428e-06 2.70323e-09
9.69687 5.60106e-06 2.68456e-09
9.70288 5.544e-06 2.66529e-09
9.70889 5.4832e-06 2.64549e-09
9.7149 5.41879e-06 2.62519e-09
9.7209 5.35091e-06 2.60446e-09
9.72691 5.27974e-06 2.58336e-09
9.73292 5.20543e-06 2.56193e-09
9.73893 5.12817e-06 2.54024e-09
9.74494 5.04819e-06 2.51836e-09
9.75094 4.96569e-06 2.49635e-09
9.75695 4.88091e-06 2.47426e-09
9.76296 4.79411e-06 2.45216e-09
9.76897 4.70555e-06 2.4301e-09
9.77498 4.61552e-06 2.40815e-09
9.78098 4.52433e-06 2.38636e-09
9.78699 4.43229e-06 2.36479e-09
9.793 4.33974e-06 2.34348e-09
9.79901 4.24703e-06 2.32249e-09
9.80502 4.15453e-06 2.30186e-09
9.81102 4.06263e-06 2.28163e-09
9.81703 3.97174e-06 2.26184e-09
9.82304 3.88226e-06 2.24252e-09
9.82905 3.79464e-06 2.2237e-09
9.83506 3.70932e-06 2.20541e-09
9.84106 3.62674e-06 2.18767e-09
9.84707 3.54738e-06 2.17048e-09
9.85308 3.47169e-06 2.15386e-09
9.85909 3.40012e-06 2.13783e-09
9.8651 3.33313e-06 2.12237e-09
9.8711 3.27114e-06 2.10749e-09
9.87711 3.21455e-06 2.09316e-09
9.88312 3.16372e-06 2.0794e-09
9.88913 3.11898e-06 2.06618e-09
9.89514 3.08059e-06 2.05347e-09
9.90114 3.04875e-06 2.04125e-09
9.90715 3.02357e-06 2.0295e-09
9.91316 3.00513e-06 2.01818e-09
9.91917 2.99337e-06 2.00727e-09
9.92518 2.98821e-06 1.99671e-09
9.93118 2.98943e-06 1.98648e-09
9.93719 2.9968e-06 1.97653e-09
9.9432 3.00997e-06 1.96682e-09
9.94921 3.02857e-06 1.95731e-09
9.95522 3.05217e-06 1.94795e-09
9.96122 3.08031e-06 1.93868e-09
9.96723 3.1125e-06 1.92948e-09
9.97324 3.14824e-06 1.9203e-09
9.97925 3.18703e-06 1.91108e-09
9.98526 3.22837e-06 1.90176e-09
9.99126 3.27177e-06 1.89232e-09
9.99727 3.31674e-06 1.88272e-09


==> figures/reflection/inst.txt <==
t err est
0 3.62345e-12 2.72606e-13
0.00600798 3.30182e-12 2.20042e-13
0.012016 4.42203e-12 1.48559e-13
0.0180239 2.83125e-12 1.18391e-13
0.0240319 2.84682e-12 1.14756e-13
0.0300399 3.11097e-12 1.11605e-13
0.0360479 2.81116e-12 1.29924e-13
0.0420558 2.53747e-12 1.20524e-13
0.0480638 2.58288e-12 1.32286e-13
0.0540718 2.6962e-12 1.29603e-13
0.0600798 2.89121e-12 1.32367e-13
0.0660877 3.02861e-12 1.25372e-13
0.0720957 2.73152e-12 1.31071e-13
0.0781037 2.40959e-12 1.30335e-13
0.0841117 2.36874e-12 1.35162e-13
0.0901196 2.55633e-12 1.55526e-13
0.0961276 2.47248e-12 1.70739e-13
0.102136 2.31856e-12 1.83743e-13
0.108144 2.30949e-12 1.99596e-13
0.114152 2.478e-12 2.18807e-13
0.12016 2.62721e-12 2.3503e-13
0.126167 2.70285e-12 2.60639e-13
0.132175 2.63037e-12 2.95289e-13
0.138183 2.43496e-12 3.29364e-13
0.144191 2.25827e-12 3.61749e-13
0.150199 2.17666e-12 3.96426e-13
0.156207 2.18964e-12 4.37596e-13
0.162215 2.21045e-12 4.90057e-13
0.168223 2.28855e-12 5.56692e-13
0.174231 2.53357e-12 6.29513e-13
0.180239 2.80948e-12 7.01534e-13
0.186247 2.95683e-12 7.75203e-13
0.192255 3.01079e-12 8.59751e-13
0.198263 3.07362e-12 9.62609e-13
0.204271 3.18873e-12 1.08357e-12
0.210279 3.39545e-12 1.21659e-12
0.216287 3.64551e-12 1.35729e-12
0.222295 3.912e-12 1.51017e-12
0.228303 4.244e-12 1.68355e-12
0.234311 4.65364e-12 1.88266e-12
0.240319 5.09304e-12 2.10722e-12
0.246327 5.56266e-12 2.35433e-12
0.252335 6.10246e-12 2.62561e-12
0.258343 6.74264e-12 2.92721e-12
0.264351 7.50929e-12 3.26508e-12
0.270359 8.37741e-12 3.64225e-12
0.276367 9.30064e-12 4.06037e-12
0.282375 1.02557e-11 4.52338e-12
0.288383 1.12638e-11 5.03764e-12
0.294391 1.23908e-11 5.60988e-12
0.300399 1.3703e-11 6.24605e-12
0.306407 1.52278e-11 6.95254e-12
0.312415 1.69364e-11 7.73682e-12
0.318423 1.8788e-11 8.60632e-12
0.324431 2.0778e-11 9.5688e-12
0.330439 2.29401e-11 1.06343e-11
0.336447 2.53396e-11 1.18165e-11
0.342455 2.80523e-11 1.31299e-11
0.348463 3.11248e-11 1.45871e-11
0.354471 3.45475e-11 1.61982e-11
0.360479 3.82764e-11 1.79759e-11
0.366487 4.23038e-11 1.99396e-11
0.372494 4.67005e-11 2.21138e-11
0.378502 5.15758e-11 2.45225e-11
0.38451 5.70046e-11 2.71872e-11
0.390518 6.30029e-11 3.013e-11
0.396526 6.95778e-11 3.3378e-11
0.402534 7.67916e-11 3.69646e-11
0.408542 8.47588e-11 4.09259e-11
0.41455 9.35841e-11 4.52985e-11
0.420558 1.03318e-10 5.0121e-11
0.426566 1.13982e-10 5.54379e-11
0.432574 1.2564e-10 6.12997e-11
0.438582 1.38426e-10 6.77618e-11
0.44459 1.52506e-10 7.48824e-11
0.450598 1.6802e-10 8.27242e-11
0.456606 1.85066e-10 9.13574e-11
0.462614 2.03748e-10 1.00861e-10
0.468622 2.24212e-10 1.1132e-10
0.47463 2.46651e-10 1.22825e-10
0.480638 2.71267e-10 1.35476e-10
0.486646 2.98256e-10 1.4938e-10
0.492654 3.27818e-10 1.64659e-10
0.498662 3.60189e-10 1.81446e-10
0.50467 3.9564e-10 1.99884e-10
0.510678 4.34458e-10 2.20126e-10
0.516686 4.76934e-10 2.4234e-10
0.522694 5.23379e-10 2.66709e-10
0.528702 5.74146e-10 2.93438e-10
0.53471 6.2963e-10 3.22745e-10
0.540718 6.90263e-10 3.54867e-10
0.546726 7.56506e-10 3.90062e-10
0.552734 8.28844e-10 4.28611e-10
0.558742 9.07805e-10 4.70821e-10
0.56475 9.93961e-10 5.17026e-10
0.570758 1.08794e-09 5.67586e-10
0.576766 1.19041e-09 6.22892e-10
0.582774 1.30211e-09 6.8337e-10
0.588782 1.42384e-09 7.49482e-10
0.59479 1.55643e-09 8.21729e-10
0.600798 1.70082e-09 9.00656e-10
0.606806 1.858e-09 9.8685e-10
0.612814 2.02905e-09 1.08095e-09
0.618821 2.21513e-09 1.18364e-09
0.624829 2.41748e-09 1.29568e-09
0.630837 2.63746e-09 1.41787e-09
0.636845 2.87652e-09 1.5511e-09
0.642853 3.13624e-09 1.69629e-09
0.648861 3.41828e-09 1.85449e-09
0.654869 3.72446e-09 2.02679e-09
0.660877 4.05674e-09 2.2144e-09
0.666885 4.41721e-09 2.4186e-09
0.672893 4.80813e-09 2.64077e-09
0.678901 5.23192e-09 2.88244e-09
0.684909 5.69119e-09 3.14522e-09
0.690917 6.18878e-09 3.43085e-09
0.696925 6.72768e-09 3.74122e-09
0.702933 7.31111e-09 4.07836e-09
0.708941 7.9425e-09 4.44445e-09
0.714949 8.62554e-09 4.84184e-09
0.720957 9.36422e-09 5.27307e-09
0.726965 1.01628e-08 5.74086e-09
0.732973 1.10259e-08 6.24813e-09
0.738981 1.19583e-08 6.79803e-09
0.744989 1.29653e-08 7.39394e-09
0.750997 1.40525e-08 8.03948e-09
0.757005 1.52257e-08 8.73857e-09
0.763013 1.64915e-08 9.49536e-09
0.769021 1.78565e-08 1.03144e-08
0.775029 1.93282e-08 1.12004e-08
0.781037 2.09141e-08 1.21585e-08
0.787045 2.26227e-08 1.31944e-08
0.793053 2.44627e-08 1.43139e-08
0.799061 2.64436e-08 1.55232e-08
0.805069 2.85753e-08 1.68293e-08
0.811077 3.08686e-08 1.82393e-08
0.817085 3.33349e-08 1.97611e-08
0.823093 3.59861e-08 2.14028e-08
0.829101 3.88352e-08 2.31733e-08
0.835109 4.18959e-08 2.5082e-08
0.841117 4.51827e-08 2.71392e-08
0.847125 4.8711e-08 2.93554e-08
0.853133 5.24971e-08 3.17421e-08
0.859141 5.65586e-08 3.43117e-08
0.865148 6.09138e-08 3.70771e-08
0.871156 6.55824e-08 4.00522e-08
0.877164 7.0585e-08 4.32517e-08
0.883172 7.59436e-08 4.66915e-08
0.88918 8.16815e-08 5.03882e-08
0.895188 8.78233e-08 5.43597e-08
0.901196 9.43949e-08 5.86248e-08
0.907204 1.01424e-07 6.32036e-08
0.913212 1.0894e-07 6.81175e-08
0.91922 1.16973e-07 7.3389e-08
0.925228 1.25555e-07 7.90423e-08
0.931236 1.34722e-07 8.51028e-08
0.937244 1.44509e-07 9.15974e-08
0.943252 1.54954e-07 9.85549e-08
0.94926 1.66098e-07 1.06006e-07
0.955268 1.77983e-07 1.13981e-07
0.961276 1.90653e-07 1.22516e-07
0.967284 2.04155e-07 1.31646e-07
0.973292 2.18538e-07 1.41409e-07
0.9793 2.33855e-07 1.51845e-07
0.985308 2.5016e-07 1.62997e-07
0.991316 2.6751e-07 1.74908e-07
0.997324 2.85966e-07 1.87627e-07
1.00333 3.05589e-07 2.01203e-07
1.00934 3.26447e-07 2.15689e-07
1.01535 3.48609e-07 2.31139e-07
1.02136 3.72147e-07 2.47612e-07
1.02736 3.97138e-07 2.6517e-07
1.03337 4.2366e-07 2.83876e-07
1.03938 4.51798e-07 3.03798e-07
1.04539 4.81638e-07 3.25008e-07
1.0514 5.13271e-07 3.4758e-07
1.0574 5.46792e-07 3.71593e-07
1.06341 5.823e-07 3.97129e-07
1.06942 6.19898e-07 4.24275e-07
1.07543 6.59695e-07 4.53122e-07
1.08144 7.01803e-07 4.83763e-07
1.08744 7.46337e-07 5.16299e-07
1.09345 7.93422e-07 5.50834e-07
1.09946 8.43181e-07 5.87477e-07
1.10547 8.95749e-07 6.2634e-07
1.11148 9.5126e-07 6.67543e-07
1.11748 1.00986e-06 7.11211e-07
1.12349 1.07169e-06 7.57472e-07
1.1295 1.13691e-06 8.06463e-07
1.13551 1.20567e-06 8.58323e-07
1.14152 1.27814e-06 9.13199e-07
1.14752 1.35449e-06 9.71244e-07
1.15353 1.43489e-06 1.03262e-06
1.15954 1.51953e-06 1.09749e-06
1.16555 1.60859e-06 1.16602e-06
1.17156 1.70227e-06 1.23839e-06
1.17756 1.80076e-06 1.3148e-06
1.18357 1.90428e-06 1.39543e-06
1.18958 2.01303e-06 1.48047e-06
1.19559 2.12723e-06 1.57015e-06
1.2016 2.24711e-06 1.66466e-06
1.2076 2.3729e-06 1.76424e-06
1.21361 2.50484e-06 1.86911e-06
1.21962 2.64316e-06 1.9795e-06
1.22563 2.78812e-06 2.09566e-06
1.23164 2.93998e-06 2.21785e-06
1.23764 3.09899e-06 2.34631e-06
1.24365 3.26543e-06 2.48133e-06
1.24966 3.43956e-06 2.62316e-06
1.25567 3.62168e-06 2.7721e-06
1.26167 3.81205e-06 2.92843e-06
1.26768 4.01099e-06 3.09246e-06
1.27369 4.21877e-06 3.26449e-06
1.2797 4.4357e-06 3.44482e-06
1.28571 4.6621e-06 3.63379e-06
1.29171 4.89827e-06 3.83172e-06
1.29772 5.14452e-06 4.03895e-06
1.30373 5.40118e-06 4.25582e-06
1.30974 5.66857e-06 4.48267e-06
1.31575 5.94701e-06 4.71987e-06
1.32175 6.23685e-06 4.96777e-06
1.32776 6.5384e-06 5.22675e-06
1.33377 6.85202e-06 5.49718e-06
1.33978 7.17803e-06 5.77944e-06
1.34579 7.51677e-06 6.07391e-06
1.35179 7.86859e-06 6.38098e-06
1.3578 8.23383e-06 6.70105e-06
1.36381 8.61282e-06 7.03451e-06
1.36982 9.00591e-06 7.38177e-06
1.37583 9.41343e-06 7.74322e-06
1.38183 9.83573e-06 8.11927e-06
1.38784 1.02731e-05 8.51032e-06
1.39385 1.0726e-05 8.91678e-06
1.39986 1.11946e-05 9.33906e-06
1.40587 1.16793e-05 9.77756e-06
1.41187 1.21804e-05 1.02327e-05
1.41788 1.26982e-05 1.07048e-05
1.42389 1.3233e-05 1.11944e-05
1.4299 1.37852e-05 1.17017e-05
1.43591 1.43549e-05 1.22273e-05
1.44191 1.49425e-05 1.27714e-05
1.44792 1.55483e-05 1.33345e-05
1.45393 1.61725e-05 1.39169e-05
1.45994 1.68153e-05 1.45189e-05
1.46595 1.7477e-05 1.51409e-05
1.47195 1.81578e-05 1.57832e-05
1.47796 1.88579e-05 1.64462e-05
1.48397 1.95774e-05 1.713e-05
1.48998 2.03166e-05 1.78351e-05
1.49599 2.10755e-05 1.85616e-05
1.50199 2.18544e-05 1.93098e-05
1.508 2.26533e-05 2.008e-05
1.51401 2.34723e-05 2.08722e-05
1.52002 2.43115e-05 2.16867e-05
1.52603 2.51708e-05 2.25237e-05
1.53203 2.60505e-05 2.33832e-05
1.53804 2.69503e-05 2.42653e-05
1.54405 2.78703e-05 2.51701e-05
1.55006 2.88105e-05 2.60975e-05
1.55607 2.97706e-05 2.70477e-05
1.56207 3.07507e-05 2.80205e-05
1.56808 3.17506e-05 2.90159e-05
1.57409 3.27701e-05 3.00337e-05
1.5801 3.3809e-05 3.10737e-05
1.58611 3.4867e-05 3.21358e-05
1.59211 3.59439e-05 3.32197e-05
1.59812 3.70394e-05 3.43251e-05
1.60413 3.81531e-05 3.54516e-05
1.61014 3.92847e-05 3.65989e-05
1.61615 4.04338e-05 3.77666e-05
1.62215 4.16e-05 3.8954e-05
1.62816 4.27828e-05 4.01608e-05
1.63417 4.39816e-05 4.13862e-05
1.64018 4.5196e-05 4.26297e-05
1.64619 4.64255e-05 4.38906e-05
1.65219 4.76693e-05 4.5168e-05
1.6582 4.8927e-05 4.64612e-05
1.66421 5.01978e-05 4.77694e-05
1.67022 5.14811e-05 4.90916e-05
1.67623 5.27762e-05 5.04268e-05
1.68223 5.40824e-05 5.1774e-05
1.68824 5.53988e-05 5.31322e-05
1.69425 5.67248e-05 5.45002e-05
1.70026 5.80595e-05 5.58769e-05
1.70627 5.94022e-05 5.7261e-05
1.71227 6.07519e-05 5.86513e-05
1.71828 6.2108e-05 6.00465e-05
1.72429 6.34696e-05 6.14451e-05
1.7303 6.48357e-05 6.28459e-05
1.7363 6.62057e-05 6.42474e-05
1.74231 6.75786e-05 6.56482e-05
1.74832 6.89537e-05 6.70468e-05
1.75433 7.03301e-05 6.84416e-05
1.76034 7.17071e-05 6.98313e-05
1.76634 7.30839e-05 7.12143e-05
1.77235 7.44598e-05 7.2589e-05
1.77836 7.58341e-05 7.39541e-05
1.78437 7.72061e-05 7.5308e-05
1.79038 7.85754e-05 7.66492e-05
1.79638 7.99413e-05 7.79764e-05
1.80239 8.13034e-05 7.92882e-05
1.8084 8.26615e-05 8.05832e-05
1.81441 8.40151e-05 8.18602e-05
1.82042 8.53642e-05 8.31181e-05
1.82642 8.67086e-05 8.43559e-05
1.83243 8.80485e-05 8.55725e-05
1.83844 8.93839e-05 8.67673e-05
1.84445 9.07154e-05 8.79394e-05
1.85046 9.20433e-05 8.90885e-05
1.85646 9.33683e-05 9.02143e-05
1.86247 9.46913e-05 9.13167e-05
1.86848 9.60133e-05 9.23959e-05
1.87449 9.73355e-05 9.34522e-05
1.8805 9.86594e-05 9.44864e-05
1.8865 9.99867e-05 9.54994e-05
1.89251 0.000101319 9.64927e-05
1.89852 0.000102659 9.74678e-05
1.90453 0.000104009 9.8427e-05
1.91054 0.000105372 9.93726e-05
1.91654 0.00010675 0.000100308
1.92255 0.000108146 0.000101235
1.92856 0.000109565 0.00010216
1.93457 0.000111011 0.000103085
1.94058 0.000112486 0.000104017
1.94658 0.000113996 0.000104959
1.95259 0.000115545 0.00010592
1.9586 0.000117139 0.000106904
1.96461 0.000118781 0.000107919
1.97062 0.000120478 0.000108972
1.97662 0.000122236 0.000110072
1.98263 0.000124059 0.000111228
1.98864 0.000125955 0.000112447
1.99465 0.000127928 0.000113741
2.00066 0.000129986 0.000115117
2.00666 0.000132134 0.000116587
2.01267 0.000134378 0.00011816
2.01868 0.000136725 0.000119847
2.02469 0.00013918 0.000121657
2.0307 0.00014175 0.000123601
2.0367 0.000144441 0.000125689
2.04271 0.000147258 0.000127929
2.04872 0.000150205 0.000130331
2.05473 0.00015329 0.000132902
2.06074 0.000156515 0.000135651
2.06674 0.000159885 0.000138585
2.07275 0.000163405 0.00014171
2.07876 0.000167078 0.00014503
2.08477 0.000170907 0.00014855
2.09078 0.000174894 0.000152275
2.09678 0.000179042 0.000156205
2.10279 0.000183352 0.000160344
2.1088 0.000187826 0.000164691
2.11481 0.000192464 0.000169247
2.12082 0.000197267 0.000174011
2.12682 0.000202234 0.000178981
2.13283 0.000207365 0.000184154
2.13884 0.000212658 0.000189527
2.14485 0.000218112 0.000195097
2.15086 0.000223724 0.000200859
2.15686 0.000229492 0.000206808
2.16287 0.000235413 0.000212938
2.16888 0.000241484 0.000219244
2.17489 0.000247701 0.000225718
2.1809 0.00025406 0.000232355
2.1869 0.000260555 0.000239147
2.19291 0.000267184 0.000246086
2.19892 0.000273939 0.000253164
2.20493 0.000280816 0.000260374
2.21094 0.000287809 0.000267707
2.21694 0.000294911 0.000275154
2.22295 0.000302117 0.000282707
2.22896 0.00030942 0.000290356
2.23497 0.000316812 0.000298092
2.24097 0.000324287 0.000305907
2.24698 0.000331838 0.00031379
2.25299 0.000339457 0.000321732
2.259 0.000347135 0.000329723
2.26501 0.000354866 0.000337754
2.27101 0.000362642 0.000345816
2.27702 0.000370454 0.000353897
2.28303 0.000378294 0.000361988
2.28904 0.000386154 0.00037008
2.29505 0.000394025 0.000378164
2.30105 0.0004019 0.000386228
2.30706 0.000409769 0.000394264
2.31307 0.000417625 0.000402263
2.31908 0.000425459 0.000410214
2.32509 0.000433262 0.000418109
2.33109 0.000441028 0.00042594
2.3371 0.000448747 0.000433696
2.34311 0.000456412 0.000441371
2.34912 0.000464015 0.000448955
2.35513 0.000471549 0.000456441
2.36113 0.000479006 0.000463822
2.36714 0.00048638 0.000471089
2.37315 0.000493664 0.000478238
2.37916 0.000500851 0.00048526
2.38517 0.000507935 0.000492152
2.39117 0.000514912 0.000498906
2.39718 0.000521776 0.000505519
2.40319 0.000528523 0.000511987
2.4092 0.000535148 0.000518306
2.41521 0.000541649 0.000524474
2.42121 0.000548022 0.000530487
2.42722 0.000554265 0.000536346
2.43323 0.000560376 0.000542048
2.43924 0.000566356 0.000547595
2.44525 0.000572203 0.000552987
2.45125 0.000577918 0.000558227
2.45726 0.000583503 0.000563316
2.46327 0.00058896 0.000568259
2.46928 0.000594293 0.00057306
2.47529 0.000599505 0.000577725
2.48129 0.000604601 0.000582259
2.4873 0.000609588 0.000586671
2.49331 0.000614471 0.000590969
2.49932 0.000619259 0.000595162
2.50533 0.000623959 0.000599261
2.51133 0.000628583 0.000603277
2.51734 0.000633139 0.000607222
2.52335 0.000637639 0.00061111
2.52936 0.000642095 0.000614953
2.53537 0.000646521 0.000618768
2.54137 0.000650929 0.00062257
2.54738 0.000655334 0.000626376
2.55339 0.000659752 0.000630201
2.5594 0.000664196 0.000634065
2.56541 0.000668685 0.000637984
2.57141 0.000673233 0.000641978
2.57742 0.000677858 0.000646064
2.58343 0.000682576 0.000650262
2.58944 0.000687405 0.000654589
2.59545 0.000692361 0.000659066
2.60145 0.000697462 0.000663709
2.60746 0.000702722 0.000668537
2.61347 0.000708158 0.000673567
2.61948 0.000713786 0.000678815
2.62549 0.00071962 0.000684296
2.63149 0.000725673 0.000690025
2.6375 0.000731958 0.000696016
2.64351 0.000738487 0.00070228
2.64952 0.000745271 0.000708828
2.65553 0.000752317 0.000715669
2.66153 0.000759634 0.00072281
2.66754 0.000767227 0.000730256
2.67355 0.000775102 0.000738013
2.67956 0.000783261 0.000746082
2.68557 0.000791706 0.000754464
2.69157 0.000800435 0.000763156
2.69758 0.000809448 0.000772157
2.70359 0.00081874 0.000781461
2.7096 0.000828306 0.000791062
2.71561 0.00083814 0.000800951
2.72161 0.000848233 0.000811119
2.72762 0.000858576 0.000821555
2.73363 0.000869157 0.000832247
2.73964 0.000879965 0.00084318
2.74564 0.000890986 0.000854339
2.75165 0.000902206 0.00086571
2.75766 0.000913609 0.000877275
2.76367 0.00092518 0.000889018
2.76968 0.000936902 0.000900919
2.77568 0.000948757 0.00091296
2.78169 0.000960727 0.000925123
2.7877 0.000972796 0.000937388
2.79371 0.000984943 0.000949737
2.79972 0.000997152 0.000962149
2.80572 0.0010094 0.000974606
2.81173 0.00102168 0.000987088
2.81774 0.00103396 0.000999578
2.82375 0.00104623 0.00101206
2.82976 0.00105848 0.00102451
2.83576 0.00107067 0.00103691
2.84177 0.00108281 0.00104925
2.84778 0.00109487 0.00106152
2.85379 0.00110684 0.00107369
2.8598 0.00111871 0.00108575
2.8658 0.00113046 0.00109769
2.87181 0.00114208 0.00110951
2.87782 0.00115356 0.00112118
2.88383 0.00116489 0.0011327
2.88984 0.00117606 0.00114405
2.89584 0.00118706 0.00115524
2.90185 0.0011979 0.00116626
2.90786 0.00120855 0.0011771
2.91387 0.00121903 0.00118775
2.91988 0.00122932 0.00119822
2.92588 0.00123943 0.0012085
2.93189 0.00124936 0.0012186
2.9379 0.0012591 0.00122851
2.94391 0.00126865 0.00123823
2.94992 0.00127803 0.00124778
2.95592 0.00128724 0.00125716
2.96193 0.00129627 0.00126636
2.96794 0.00130515 0.0012754
2.97395 0.00131387 0.00128429
2.97996 0.00132244 0.00129303
2.98596 0.00133087 0.00130163
2.99197 0.00133918 0.0013101
2.99798 0.00134737 0.00131845
3.00399 0.00135544 0.00132669
3.01 0.00136343 0.00133484
3.016 0.00137132 0.0013429
3.02201 0.00137914 0.00135088
3.02802 0.00138689 0.0013588
3.03403 0.00139459 0.00136666
3.04004 0.00140225 0.00137447
3.04604 0.00140987 0.00138225
3.05205 0.00141746 0.00139
3.05806 0.00142504 0.00139772
3.06407 0.0014326 0.00140543
3.07008 0.00144016 0.00141313
3.07608 0.00144772 0.00142083
3.08209 0.00145529 0.00142851
3.0881 0.00146285 0.0014362
3.09411 0.00147043 0.00144388
3.10012 0.001478 0.00145155
3.10612 0.00148558 0.00145921
3.11213 0.00149315 0.00146685
3.11814 0.00150071 0.00147446
3.12415 0.00150824 0.00148204
3.13016 0.00151575 0.00148957
3.13616 0.00152321 0.00149703
3.14217 0.00153061 0.00150442
3.14818 0.00153794 0.0015117
3.15419 0.00154517 0.00151887
3.1602 0.00155228 0.0015259
3.1662 0.00155926 0.00153277
3.17221 0.00156608 0.00153945
3.17822 0.00157272 0.00154591
3.18423 0.00157915 0.00155214
3.19024 0.00158533 0.00155809
3.19624 0.00159126 0.00156375
3.20225 0.00159689 0.00156908
3.20826 0.00160219 0.00157405
3.21427 0.00160714 0.00157863
3.22027 0.00161171 0.00158279
3.22628 0.00161586 0.00158651
3.23229 0.00161958 0.00158974
3.2383 0.00162282 0.00159246
3.24431 0.00162556 0.00159464
3.25031 0.00162777 0.00159625
3.25632 0.00162944 0.00159727
3.26233 0.00163053 0.00159768
3.26834 0.00163102 0.00159745
3.27435 0.00163089 0.00159656
3.28035 0.00163013 0.00159499
3.28636 0.00162872 0.00159274
3.29237 0.00162666 0.00158979
3.29838 0.00162392 0.00158613
3.30439 0.00162052 0.00158177
3.31039 0.00161645 0.0015767
3.3164 0.00161172 0.00157093
3.32241 0.00160634 0.00156447
3.32842 0.00160032 0.00155735
3.33443 0.00159368 0.00154958
3.34043 0.00158646 0.00154119
3.34644 0.00157869 0.00153222
3.35245 0.00157041 0.00152271
3.35846 0.00156166 0.00151273
3.36447 0.0015525 0.00150232
3.37047 0.00154301 0.00149155
3.37648 0.00153323 0.00148051
3.38249 0.00152327 0.00146927
3.3885 0.0015132 0.00145793
3.39451 0.00150313 0.0014466
3.40051 0.00149315 0.00143539
3.40652 0.00148338 0.00142442
3.41253 0.00147394 0.00141382
3.41854 0.00146496 0.00140373
3.42455 0.00145657 0.0013943
3.43055 0.0014489 0.00138567
3.43656 0.00144211 0.00137801
3.44257 0.00143634 0.00137147
3.44858 0.00143173 0.0013662
3.45459 0.00142843 0.00136237
3.46059 0.00142657 0.00136013
3.4666 0.00142628 0.00135962
3.47261 0.0014277 0.00136097
3.47862 0.00143094 0.0013643
3.48463 0.00143609 0.00136972
3.49063 0.00144323 0.0013773
3.49664 0.00145243 0.00138712
3.50265 0.00146373 0.0013992
3.50866 0.00147716 0.00141358
3.51467 0.00149272 0.00143023
3.52067 0.00151038 0.00144913
3.52668 0.00153011 0.00147022
3.53269 0.00155184 0.00149343
3.5387 0.0015755 0.00151866
3.54471 0.00160099 0.0015458
3.55071 0.0016282 0.00157472
3.55672 0.001657 0.00160528
3.56273 0.00168725 0.00163733
3.56874 0.00171881 0.0016707
3.57475 0.00175153 0.00170523
3.58075 0.00178523 0.00174074
3.58676 0.00181977 0.00177706
3.59277 0.00185496 0.00181401
3.59878 0.00189065 0.00185141
3.60479 0.00192665 0.00188909
3.61079 0.0019628 0.00192687
3.6168 0.00199894 0.00196457
3.62281 0.00203489 0.00200202
3.62882 0.00207048 0.00203905
3.63483 0.00210557 0.0020755
3.64083 0.00213998 0.0021112
3.64684 0.00217356 0.002146
3.65285 0.00220616 0.00217973
3.65886 0.00223764 0.00221226
3.66487 0.00226784 0.00224343
3.67087 0.00229664 0.0022731
3.67688 0.0023239 0.00230114
3.68289 0.00234949 0.00232742
3.6889 0.00237328 0.00235181
3.69491 0.00239517 0.00237419
3.70091 0.00241503 0.00239445
3.70692 0.00243276 0.00241247
3.71293 0.00244825 0.00242815
3.71894 0.00246142 0.00244139
3.72494 0.00247218 0.00245211
3.73095 0.00248043 0.0024602
3.73696 0.00248611 0.0024656
3.74297 0.00248914 0.00246822
3.74898 0.00248947 0.00246801
3.75498 0.00248702 0.00246489
3.76099 0.00248177 0.00245881
3.767 0.00247365 0.00244972
3.77301 0.00246265 0.00243759
3.77902 0.00244872 0.00242237
3.78502 0.00243185 0.00240404
3.79103 0.00241203 0.00238257
3.79704 0.00238925 0.00235795
3.80305 0.00236351 0.00233018
3.80906 0.00233483 0.00229924
3.81506 0.00230323 0.00226516
3.82107 0.00226873 0.00222793
3.82708 0.00223137 0.00218759
3.83309 0.0021912 0.00214415
3.8391 0.00214827 0.00209766
3.8451 0.00210265 0.00204814
3.85111 0.00205442 0.00199566
3.85712 0.00200365 0.00194026
3.86313 0.00195045 0.001882
3.86914 0.00189493 0.00182096
3.87514 0.00183721 0.0017572
3.88115 0.00177742 0.0016908
3.88716 0.00171573 0.00162185
3.89317 0.0016523 0.00155045
3.89918 0.00158733 0.00147668
3.90518 0.00152104 0.00140064
3.91119 0.00145368 0.00132246
3.9172 0.00138554 0.00124223
3.92321 0.00131693 0.00116008
3.92922 0.00124825 0.00107613
3.93522 0.00117994 0.000990496
3.94123 0.00111254 0.000903316
3.94724 0.00104668 0.000814722
3.95325 0.000983123 0.000724851
3.95926 0.000922782 0.000633843
3.96526 0.000866744 0.000541841
3.97127 0.000816281 0.000448996
3.97728 0.00077283 0.000355461
3.98329 0.000737922 0.00026141
3.9893 0.000713043 0.000167067
3.9953 0.00069942 7.30636e-05
4.00131 0.000697795 2.7558e-05
4.00732 0.000708252 0.000119181
4.01333 0.000730201 0.000213512
4.01934 0.000762513 0.00030775
4.02534 0.000803743 0.000401574
4.03135 0.000852351 0.000494795
4.03736 0.000906868 0.00058725
4.04337 0.000965976 0.000678787
4.04938 0.00102854 0.000769262
4.05538 0.00109361 0.000858531
4.06139 0.00116039 0.000946455
4.0674 0.00122822 0.0010329
4.07341 0.00129655 0.00111773
4.07942 0.00136491 0.00120083
4.08542 0.00143291 0.00128206
4.09143 0.00150021 0.00136131
4.09744 0.00156654 0.00143846
4.10345 0.00163163 0.00151341
4.10946 0.00169527 0.00158604
4.11546 0.00175727 0.00165627
4.12147 0.00181746 0.00172399
4.12748 0.00187569 0.00178911
4.13349 0.00193182 0.00185156
4.1395 0.00198575 0.00191126
4.1455 0.00203737 0.00196813
4.15151 0.00208659 0.00202212
4.15752 0.00213334 0.00207316
4.16353 0.00217755 0.00212121
4.16954 0.00221916 0.00216622
4.17554 0.00225814 0.00220815
4.18155 0.00229445 0.00224698
4.18756 0.00232807 0.00228268
4.19357 0.00235898 0.00231522
4.19957 0.00238717 0.00234461
4.20558 0.00241265 0.00237085
4.21159 0.00243544 0.00239392
4.2176 0.00245555 0.00241385
4.22361 0.002473 0.00243066
4.22961 0.00248785 0.00244436
4.23562 0.00250012 0.00245499
4.24163 0.00250988 0.00246259
4.24764 0.00251718 0.00246721
4.25365 0.00252208 0.00246889
4.25965 0.00252467 0.0024677
4.26566 0.00252502 0.0024637
4.27167 0.00252321 0.00245696
4.27768 0.00251933 0.00244755
4.28369 0.00251349 0.00243557
4.28969 0.00250578 0.0024211
4.2957 0.0024963 0.00240424
4.30171 0.00248518 0.00238509
4.30772 0.00247252 0.00236375
4.31373 0.00245844 0.00234034
4.31973 0.00244305 0.00231498
4.32574 0.00242649 0.00228779
4.33175 0.00240887 0.00225889
4.33776 0.00239032 0.00222843
4.34377 0.00237096 0.00219654
4.34977 0.00235092 0.00216336
4.35578 0.00233031 0.00212904
4.36179 0.00230926 0.00209373
4.3678 0.00228788 0.0020576
4.37381 0.00226629 0.00202079
4.37981 0.0022446 0.00198348
4.38582 0.00222291 0.00194583
4.39183 0.00220132 0.00190801
4.39784 0.00217992 0.0018702
4.40385 0.00215879 0.00183257
4.40985 0.00213802 0.00179531
4.41586 0.00211766 0.00175858
4.42187 0.00209779 0.00172258
4.42788 0.00207845 0.00168747
4.43389 0.00205968 0.00165343
4.43989 0.00204151 0.00162063
4.4459 0.00202397 0.00158924
4.45191 0.00200707 0.00155941
4.45792 0.00199082 0.00153129
4.46393 0.0019752 0.00150503
4.46993 0.00196022 0.00148073
4.47594 0.00194585 0.00145851
4.48195 0.00193207 0.00143846
4.48796 0.00191885 0.00142063
4.49397 0.00190615 0.00140507
4.49997 0.00189395 0.00139181
4.50598 0.0018822 0.00138083
4.51199 0.00187086 0.00137212
4.518 0.0018599 0.00136562
4.52401 0.00184928 0.00136125
4.53001 0.00183896 0.00135892
4.53602 0.00182893 0.00135853
4.54203 0.00181914 0.00135994
4.54804 0.00180958 0.00136302
4.55405 0.00180025 0.00136761
4.56005 0.00179112 0.00137357
4.56606 0.0017822 0.00138073
4.57207 0.00177351 0.00138893
4.57808 0.00176506 0.00139802
4.58409 0.00175687 0.00140785
4.59009 0.00174898 0.00141826
4.5961 0.00174143 0.00142911
4.60211 0.00173427 0.00144026
4.60812 0.00172757 0.0014516
4.61413 0.00172138 0.00146299
4.62013 0.00171578 0.00147434
4.62614 0.00171084 0.00148554
4.63215 0.00170665 0.0014965
4.63816 0.00170329 0.00150714
4.64417 0.00170083 0.00151739
4.65017 0.00169937 0.00152718
4.65618 0.00169898 0.00153646
4.66219 0.00169974 0.00154518
4.6682 0.00170172 0.0015533
4.67421 0.00170499 0.00156078
4.68021 0.00170958 0.0015676
4.68622 0.00171555 0.00157374
4.69223 0.00172293 0.00157918
4.69824 0.00173172 0.00158392
4.70424 0.00174194 0.00158794
4.71025 0.00175357 0.00159125
4.71626 0.00176658 0.00159386
4.72227 0.00178092 0.00159578
4.72828 0.00179655 0.00159701
4.73428 0.00181338 0.00159757
4.74029 0.00183133 0.00159748
4.7463 0.0018503 0.00159676
4.75231 0.00187019 0.00159543
4.75832 0.00189087 0.00159352
4.76432 0.00191223 0.00159106
4.77033 0.00193412 0.00158808
4.77634 0.0019564 0.00158459
4.78235 0.00197894 0.00158064
4.78836 0.00200159 0.00157625
4.79436 0.0020242 0.00157146
4.80037 0.00204662 0.0015663
4.80638 0.0020687 0.00156079
4.81239 0.0020903 0.00155496
4.8184 0.00211128 0.00154886
4.8244 0.0021315 0.0015425
4.83041 0.00215082 0.00153591
4.83642 0.00216912 0.00152913
4.84243 0.00218626 0.00152217
4.84844 0.00220213 0.00151506
4.85444 0.00221662 0.00150783
4.86045 0.00222963 0.00150049
4.86646 0.00224105 0.00149306
4.87247 0.00225079 0.00148556
4.87848 0.00225879 0.00147801
4.88448 0.00226495 0.00147041
4.89049 0.00226923 0.00146279
4.8965 0.00227156 0.00145514
4.90251 0.00227189 0.00144749
4.90852 0.00227019 0.00143982
4.91452 0.00226643 0.00143215
4.92053 0.0022606 0.00142447
4.92654 0.00225268 0.0014168
4.93255 0.00224268 0.00140912
4.93856 0.0022306 0.00140143
4.94456 0.00221648 0.00139373
4.95057 0.00220033 0.00138601
4.95658 0.00218221 0.00137827
4.96259 0.00216216 0.00137049
4.9686 0.00214026 0.00136268
4.9746 0.00211656 0.00135481
4.98061 0.00209117 0.00134688
4.98662 0.00206416 0.00133888
4.99263 0.00203566 0.00133079
4.99864 0.00200578 0.00132261
5.00464 0.00197464 0.00131433
5.01065 0.00194239 0.00130594
5.01666 0.00190918 0.00129741
5.02267 0.00187518 0.00128876
5.02868 0.00184055 0.00127995
5.03468 0.00180548 0.001271
5.04069 0.00177017 0.00126188
5.0467 0.00173482 0.0012526
5.05271 0.00169965 0.00124314
5.05872 0.00166489 0.0012335
5.06472 0.00163076 0.00122367
5.07073 0.0015975 0.00121366
5.07674 0.00156536 0.00120346
5.08275 0.00153457 0.00119308
5.08876 0.00150538 0.0011825
5.09476 0.00147801 0.00117174
5.10077 0.0014527 0.00116079
5.10678 0.00142963 0.00114966
5.11279 0.001409 0.00113836
5.1188 0.00139098 0.00112689
5.1248 0.00137568 0.00111527
5.13081 0.00136319 0.00110349
5.13682 0.00135358 0.00109157
5.14283 0.00134685 0.00107953
5.14884 0.00134298 0.00106737
5.15484 0.00134188 0.00105511
5.16085 0.00134345 0.00104277
5.16686 0.00134754 0.00103035
5.17287 0.00135396 0.00101787
5.17888 0.00136252 0.00100536
5.18488 0.00137297 0.000992825
5.19089 0.00138508 0.000980289
5.1969 0.0013986 0.000967768
5.20291 0.00141326 0.000955283
5.20891 0.00142882 0.000942852
5.21492 0.00144501 0.000930495
5.22093 0.0014616 0.000918232
5.22694 0.00147835 0.000906081
5.23295 0.00149504 0.000894063
5.23895 0.00151145 0.000882197
5.24496 0.0015274 0.0008705
5.25097 0.00154269 0.000858991
5.25698 0.00155717 0.000847688
5.26299 0.00157067 0.000836606
5.26899 0.00158307 0.000825762
5.275 0.00159423 0.00081517
5.28101 0.00160405 0.000804843
5.28702 0.00161243 0.000794793
5.29303 0.00161929 0.000785031
5.29903 0.00162455 0.000775566
5.30504 0.00162816 0.000766406
5.31105 0.00163007 0.000757555
5.31706 0.00163024 0.000749019
5.32307 0.00162865 0.000740799
5.32907 0.00162527 0.000732897
5.33508 0.00162011 0.00072531
5.34109 0.00161317 0.000718036
5.3471 0.00160446 0.000711069
5.35311 0.001594 0.000704403
5.35911 0.00158182 0.00069803
5.36512 0.00156796 0.000691939
5.37113 0.00155246 0.000686119
5.37714 0.00153538 0.000680557
5.38315 0.00151678 0.000675239
5.38915 0.00149672 0.00067015
5.39516 0.00147528 0.000665273
5.40117 0.00145253 0.000660592
5.40718 0.00142857 0.000656088
5.41319 0.00140348 0.000651744
5.41919 0.00137737 0.00064754
5.4252 0.00135033 0.000643457
5.43121 0.00132248 0.000639477
5.43722 0.00129394 0.00063558
5.44323 0.00126481 0.000631748
5.44923 0.00123523 0.000627962
5.45524 0.00120533 0.000624205
5.46125 0.00117524 0.000620458
5.46726 0.0011451 0.000616704
5.47327 0.00111505 0.000612928
5.47927 0.00108524 0.000609114
5.48528 0.00105581 0.000605246
5.49129 0.00102693 0.000601313
5.4973 0.000998744 0.000597299
5.50331 0.000971403 0.000593194
5.50931 0.000945061 0.000588987
5.51532 0.000919866 0.000584667
5.52133 0.000895963 0.000580225
5.52734 0.000873488 0.000575654
5.53335 0.000852565 0.000570947
5.53935 0.000833307 0.000566097
5.54536 0.000815807 0.000561099
5.55137 0.000800141 0.00055595
5.55738 0.00078636 0.000550646
5.56339 0.00077449 0.000545185
5.56939 0.00076453 0.000539565
5.5754 0.000756452 0.000533786
5.58141 0.000750199 0.000527848
5.58742 0.00074569 0.000521753
5.59343 0.000742817 0.000515501
5.59943 0.000741456 0.000509097
5.60544 0.000741465 0.000502542
5.61145 0.000742687 0.000495841
5.61746 0.00074496 0.000488998
5.62347 0.000748118 0.000482018
5.62947 0.000751992 0.000474908
5.63548 0.000756419 0.000467672
5.64149 0.000761238 0.000460318
5.6475 0.000766298 0.000452853
5.65351 0.000771456 0.000445284
5.65951 0.000776579 0.000437618
5.66552 0.000781544 0.000429865
5.67153 0.000786239 0.000422033
5.67754 0.000790564 0.000414129
5.68354 0.000794427 0.000406164
5.68955 0.000797749 0.000398146
5.69556 0.000800461 0.000390085
5.70157 0.000802502 0.00038199
5.70758 0.00080382 0.000373871
5.71358 0.000804374 0.000365738
5.71959 0.000804128 0.0003576
5.7256 0.000803055 0.000349468
5.73161 0.000801135 0.000341351
5.73762 0.000798355 0.000333259
5.74362 0.000794706 0.000325202
5.74963 0.000790187 0.000317191
5.75564 0.000784802 0.000309235
5.76165 0.000778558 0.000301343
5.76766 0.000771469 0.000293526
5.77366 0.000763551 0.000285793
5.77967 0.000754826 0.000278153
5.78568 0.000745318 0.000270616
5.79169 0.000735054 0.00026319
5.7977 0.000724067 0.000255885
5.8037 0.000712389 0.000248709
5.80971 0.000700057 0.000241671
5.81572 0.00068711 0.000234779
5.82173 0.00067359 0.00022804
5.82774 0.000659539 0.000221463
5.83374 0.000645003 0.000215054
5.83975 0.000630028 0.00020882
5.84576 0.000614664 0.000202768
5.85177 0.000598961 0.000196903
5.85778 0.000582971 0.000191231
5.86378 0.000566747 0.000185757
5.86979 0.000550343 0.000180484
5.8758 0.000533816 0.000175417
5.88181 0.000517223 0.000170558
5.88782 0.000500622 0.000165909
5.89382 0.000484075 0.000161473
5.89983 0.000467641 0.000157248
5.90584 0.000451383 0.000153235
5.91185 0.000435366 0.000149432
5.91786 0.000419654 0.000145838
5.92386 0.000404312 0.000142448
5.92987 0.000389409 0.00013926
5.93588 0.00037501 0.000136267
5.94189 0.000361183 0.000133464
5.9479 0.000347995 0.000130843
5.9539 0.000335511 0.000128398
5.95991 0.000323793 0.00012612
5.96592 0.000312899 0.000124
5.97193 0.000302883 0.000122029
5.97794 0.00029379 0.000120196
5.98394 0.000285654 0.000118491
5.98995 0.0002785 0.000116905
5.99596 0.000272339 0.000115427
6.00197 0.000267166 0.000114046
6.00798 0.000262962 0.000112751
6.01398 0.000259692 0.000111534
6.01999 0.000257306 0.000110384
6.026 0.000255742 0.000109292
6.03201 0.000254927 0.000108249
6.03802 0.00025478 0.000107247
6.04402 0.000255214 0.000106277
6.05003 0.000256141 0.000105333
6.05604 0.000257471 0.000104407
6.06205 0.000259119 0.000103493
6.06806 0.000261 0.000102586
6.07406 0.000263037 0.000101681
6.08007 0.000265158 0.000100772
6.08608 0.000267295 9.98557e-05
6.09209 0.00026939 9.8929e-05
6.0981 0.000271389 9.79883e-05
6.1041 0.000273245 9.70312e-05
6.11011 0.000274915 9.60555e-05
6.11612 0.000276364 9.50592e-05
6.12213 0.000277562 9.40411e-05
6.12814 0.00027848 9.3e-05
6.13414 0.000279099 9.19351e-05
6.14015 0.0002794 9.08461e-05
6.14616 0.000279369 8.97326e-05
6.15217 0.000278994 8.85949e-05
6.15818 0.000278269 8.7433e-05
6.16418 0.000277188 8.62475e-05
6.17019 0.000275749 8.50391e-05
6.1762 0.000273951 8.38085e-05
6.18221 0.000271797 8.25566e-05
6.18821 0.00026929 8.12846e-05
6.19422 0.000266436 7.99936e-05
6.20023 0.000263243 7.86849e-05
6.20624 0.00025972 7.73597e-05
6.21225 0.000255877 7.60196e-05
6.21825 0.000251726 7.46659e-05
6.22426 0.00024728 7.33001e-05
6.23027 0.000242554 7.19238e-05
6.23628 0.000237564 7.05384e-05
6.24229 0.000232327 6.91455e-05
6.24829 0.00022686 6.77467e-05
6.2543 0.000221184 6.63435e-05
6.26031 0.000215318 6.49375e-05
6.26632 0.000209285 6.353e-05
6.27233 0.000203108 6.21227e-05
6.27833 0.000196811 6.07169e-05
6.28434 0.000190422 5.93142e-05
6.29035 0.000183968 5.79158e-05
6.29636 0.00017748 5.65232e-05
6.30237 0.000170989 5.51376e-05
6.30837 0.000164531 5.37602e-05
6.31438 0.000158142 5.23924e-05
6.32039 0.000151864 5.10352e-05
6.3264 0.000145739 4.96898e-05
6.33241 0.000139814 4.83572e-05
6.33841 0.000134139 4.70383e-05
6.34442 0.000128768 4.57343e-05
6.35043 0.000123757 4.44459e-05
6.35644 0.000119164 4.31739e-05
6.36245 0.000115047 4.19192e-05
6.36845 0.000111463 4.06825e-05
6.37446 0.000108462 3.94644e-05
6.38047 0.000106088 3.82656e-05
6.38648 0.000104373 3.70866e-05
6.39249 0.000103332 3.5928e-05
6.39849 0.000102968 3.47902e-05
6.4045 0.00010326 3.36735e-05
6.41051 0.000104177 3.25785e-05
6.41652 0.000105671 3.15053e-05
6.42253 0.000107682 3.04542e-05
6.42853 0.000110148 2.94256e-05
6.43454 0.000113001 2.84194e-05
6.44055 0.000116174 2.7436e-05
6.44656 0.000119603 2.64753e-05
6.45257 0.000123228 2.55375e-05
6.45857 0.000126991 2.46225e-05
6.46458 0.000130845 2.37304e-05
6.47059 0.000134742 2.2861e-05
6.4766 0.000138643 2.20144e-05
6.48261 0.000142512 2.11904e-05
6.48861 0.000146317 2.03888e-05
6.49462 0.00015003 1.96095e-05
6.50063 0.000153627 1.88523e-05
6.50664 0.000157086 1.8117e-05
6.51265 0.000160389 1.74034e-05
6.51865 0.000163519 1.67111e-05
6.52466 0.000166462 1.604e-05
6.53067 0.000169205 1.53896e-05
6.53668 0.000171738 1.47598e-05
6.54269 0.000174052 1.41501e-05
6.54869 0.00017614 1.35603e-05
6.5547 0.000177994 1.29899e-05
6.56071 0.000179611 1.24386e-05
6.56672 0.000180986 1.19061e-05
6.57273 0.000182118 1.1392e-05
6.57873 0.000183004 1.08958e-05
6.58474 0.000183643 1.04172e-05
6.59075 0.000184038 9.95579e-06
6.59676 0.000184188 9.51114e-06
6.60277 0.000184096 9.08286e-06
6.60877 0.000183765 8.67053e-06
6.61478 0.000183201 8.27376e-06
6.62079 0.000182407 7.89213e-06
6.6268 0.00018139 7.52523e-06
6.63281 0.000180157 7.17265e-06
6.63881 0.000178715 6.83398e-06
6.64482 0.000177074 6.50883e-06
6.65083 0.000175243 6.19679e-06
6.65684 0.000173232 5.89746e-06
6.66285 0.000171054 5.61045e-06
6.66885 0.000168721 5.33537e-06
6.67486 0.000166247 5.07185e-06
6.68087 0.000163646 4.81949e-06
6.68688 0.000160935 4.57794e-06
6.69288 0.000158131 4.34682e-06
6.69889 0.000155252 4.12578e-06
6.7049 0.000152318 3.91447e-06
6.71091 0.000149349 3.71254e-06
6.71692 0.000146368 3.51965e-06
6.72292 0.000143398 3.33547e-06
6.72893 0.000140463 3.15969e-06
6.73494 0.00013759 2.99198e-06
6.74095 0.000134804 2.83205e-06
6.74696 0.000132134 2.67959e-06
6.75296 0.000129606 2.53431e-06
6.75897 0.000127248 2.39592e-06
6.76498 0.000125088 2.26417e-06
6.77099 0.000123153 2.13877e-06
6.777 0.000121465 2.01947e-06
6.783 0.000120049 1.90602e-06
6.78901 0.000118923 1.79818e-06
6.79502 0.000118101 1.69571e-06
6.80103 0.000117595 1.59839e-06
6.80704 0.000117411 1.50599e-06
6.81304 0.00011755 1.41831e-06
6.81905 0.000118006 1.33514e-06
6.82506 0.000118771 1.25628e-06
6.83107 0.00011983 1.18155e-06
6.83708 0.000121164 1.11076e-06
6.84308 0.000122753 1.04373e-06
6.84909 0.000124573 9.80308e-07
6.8551 0.000126596 9.20317e-07
6.86111 0.000128796 8.63608e-07
6.86712 0.000131144 8.10029e-07
6.87312 0.000133614 7.59439e-07
6.87913 0.000136177 7.11701e-07
6.88514 0.000138806 6.66684e-07
6.89115 0.000141477 6.24262e-07
6.89716 0.000144163 5.84316e-07
6.90316 0.000146843 5.46731e-07
6.90917 0.000149495 5.11398e-07
6.91518 0.000152097 4.78213e-07
6.92119 0.000154632 4.47076e-07
6.9272 0.000157081 4.17893e-07
6.9332 0.000159427 3.90573e-07
6.93921 0.000161657 3.65031e-07
6.94522 0.000163757 3.41183e-07
6.95123 0.000165713 3.18952e-07
6.95724 0.000167515 2.98263e-07
6.96324 0.000169153 2.79044e-07
6.96925 0.000170617 2.61227e-07
6.97526 0.000171901 2.44746e-07
6.98127 0.000172996 2.29536e-07
6.98728 0.000173898 2.15536e-07
6.99328 0.000174601 2.02685e-07
6.99929 0.000175101 1.90924e-07
7.0053 0.000175397 1.80195e-07
7.01131 0.000175485 1.70439e-07
7.01732 0.000175366 1.61598e-07
7.02332 0.000175038 1.53615e-07
7.02933 0.000174502 1.46431e-07
7.03534 0.000173762 1.39988e-07
7.04135 0.000172818 1.34228e-07
7.04736 0.000171675 1.29095e-07
7.05336 0.000170338 1.2453e-07
7.05937 0.000168811 1.2048e-07
7.06538 0.000167102 1.16892e-07
7.07139 0.000165217 1.13715e-07
7.0774 0.000163165 1.10901e-07
7.0834 0.000160955 1.08408e-07
7.08941 0.000158598 1.06193e-07
7.09542 0.000156105 1.04222e-07
7.10143 0.000153487 1.02462e-07
7.10744 0.00015076 1.00882e-07
7.11344 0.000147937 9.94599e-08
7.11945 0.000145035 9.81721e-08
7.12546 0.00014207 9.70007e-08
7.13147 0.00013906 9.59302e-08
7.13748 0.000136026 9.49475e-08
7.14348 0.000132988 9.4042e-08
7.14949 0.000129967 9.32049e-08
7.1555 0.000126989 9.24291e-08
7.16151 0.000124075 9.17091e-08
7.16751 0.000121253 9.10402e-08
7.17352 0.000118549 9.04189e-08
7.17953 0.000115988 8.98423e-08
7.18554 0.000113597 8.9308e-08
7.19155 0.000111404 8.8814e-08
7.19755 0.000109433 8.83585e-08
7.20356 0.000107707 8.79399e-08
7.20957 0.000106248 8.75565e-08
7.21558 0.000105074 8.72065e-08
7.22159 0.000104199 8.68882e-08
7.22759 0.000103633 8.65997e-08
7.2336 0.000103379 8.63386e-08
7.23961 0.000103438 8.61026e-08
7.24562 0.000103802 8.58893e-08
7.25163 0.000104462 8.56958e-08
7.25763 0.0001054 8.55191e-08
7.26364 0.000106599 8.53563e-08
7.26965 0.000108036 8.52039e-08
7.27566 0.000109685 8.50587e-08
7.28167 0.000111521 8.49174e-08
7.28767 0.000113516 8.47764e-08
7.29368 0.000115643 8.46322e-08
7.29969 0.000117876 8.44816e-08
7.3057 0.000120188 8.4321e-08
7.31171 0.000122554 8.41473e-08
7.31771 0.000124951 8.39574e-08
7.32372 0.000127356 8.37482e-08
7.32973 0.000129749 8.35169e-08
7.33574 0.000132109 8.32609e-08
7.34175 0.000134418 8.29778e-08
7.34775 0.000136662 8.26654e-08
7.35376 0.000138823 8.23217e-08
7.35977 0.000140888 8.1945e-08
7.36578 0.000142845 8.15339e-08
7.37179 0.000144683 8.10871e-08
7.37779 0.000146391 8.06037e-08
7.3838 0.00014796 8.00831e-08
7.38981 0.000149383 7.95247e-08
7.39582 0.000150651 7.89285e-08
7.40183 0.000151759 7.82946e-08
7.40783 0.000152703 7.76232e-08
7.41384 0.000153476 7.6915e-08
7.41985 0.000154076 7.61708e-08
7.42586 0.000154501 7.53917e-08
7.43187 0.000154747 7.4579e-08
7.43787 0.000154814 7.37341e-08
7.44388 0.0001547 7.28587e-08
7.44989 0.000154407 7.19548e-08
7.4559 0.000153934 7.10245e-08
7.46191 0.000153282 7.00699e-08
7.46791 0.000152454 6.90935e-08
7.47392 0.000151451 6.80978e-08
7.47993 0.000150276 6.70856e-08
7.48594 0.000148933 6.60596e-08
7.49195 0.000147425 6.50228e-08
7.49795 0.000145758 6.39781e-08
7.50396 0.000143934 6.29288e-08
7.50997 0.00014196 6.18778e-08
7.51598 0.000139842 6.08285e-08
7.52199 0.000137584 5.9784e-08
7.52799 0.000135194 5.87476e-08
7.534 0.000132679 5.77224e-08
7.54001 0.000130045 5.67117e-08
7.54602 0.0001273 5.57185e-08
7.55203 0.000124452 5.4746e-08
7.55803 0.00012151 5.37969e-08
7.56404 0.000118482 5.28742e-08
7.57005 0.000115377 5.19804e-08
7.57606 0.000112204 5.1118e-08
7.58207 0.000108975 5.02893e-08
7.58807 0.000105698 4.94962e-08
7.59408 0.000102386 4.87405e-08
7.60009 9.90484e-05 4.80236e-08
7.6061 9.56984e-05 4.73467e-08
7.61211 9.23482e-05 4.67107e-08
7.61811 8.90111e-05 4.6116e-08
7.62412 8.5701e-05 4.55628e-08
7.63013 8.24327e-05 4.50509e-08
7.63614 7.92217e-05 4.45798e-08
7.64215 7.60848e-05 4.41486e-08
7.64815 7.30394e-05 4.37563e-08
7.65416 7.0104e-05 4.34013e-08
7.66017 6.7298e-05 4.30819e-08
7.66618 6.46418e-05 4.27961e-08
7.67218 6.21562e-05 4.25418e-08
7.67819 5.98623e-05 4.23165e-08
7.6842 5.77806e-05 4.21178e-08
7.69021 5.5931e-05 4.19431e-08
7.69622 5.4331e-05 4.17895e-08
7.70222 5.29954e-05 4.16544e-08
7.70823 5.19346e-05 4.1535e-08
7.71424 5.11542e-05 4.14285e-08
7.72025 5.06541e-05 4.13324e-08
7.72626 5.0428e-05 4.12438e-08
7.73226 5.04639e-05 4.11602e-08
7.73827 5.07446e-05 4.10793e-08
7.74428 5.12489e-05 4.09986e-08
7.75029 5.19522e-05 4.09159e-08
7.7563 5.28288e-05 4.08292e-08
7.7623 5.38519e-05 4.07365e-08
7.76831 5.49954e-05 4.0636e-08
7.77432 5.62343e-05 4.0526e-08
7.78033 5.75451e-05 4.04051e-08
7.78634 5.89063e-05 4.02718e-08
7.79234 6.02982e-05 4.0125e-08
7.79835 6.17034e-05 3.99636e-08
7.80436 6.3106e-05 3.97866e-08
7.81037 6.44925e-05 3.95932e-08
7.81638 6.58506e-05 3.93828e-08
7.82238 6.71697e-05 3.91548e-08
7.82839 6.84407e-05 3.89087e-08
7.8344 6.96556e-05 3.86443e-08
7.84041 7.08077e-05 3.83613e-08
7.84642 7.1891e-05 3.80596e-08
7.85242 7.29007e-05 3.77393e-08
7.85843 7.38327e-05 3.74005e-08
7.86444 7.46836e-05 3.70432e-08
7.87045 7.54506e-05 3.66679e-08
7.87646 7.61317e-05 3.62749e-08
7.88246 7.67252e-05 3.58646e-08
7.88847 7.723e-05 3.54375e-08
7.89448 7.76454e-05 3.49943e-08
7.90049 7.79711e-05 3.45356e-08
7.9065 7.82073e-05 3.40621e-08
7.9125 7.83544e-05 3.35747e-08
7.91851 7.8413e-05 3.30742e-08
7.92452 7.83843e-05 3.25615e-08
7.93053 7.82694e-05 3.20376e-08
7.93654 7.80699e-05 3.15036e-08
7.94254 7.77875e-05 3.09605e-08
7.94855 7.74241e-05 3.04094e-08
7.95456 7.69819e-05 2.98515e-08
7.96057 7.64631e-05 2.9288e-08
7.96658 7.58702e-05 2.87202e-08
7.97258 7.52057e-05 2.81494e-08
7.97859 7.44723e-05 2.75769e-08
7.9846 7.36729e-05 2.7004e-08
7.99061 7.28103e-05 2.64321e-08
7.99662 7.18876e-05 2.58628e-08
8.00262 7.09079e-05 2.52973e-08
8.00863 6.98743e-05 2.47371e-08
8.01464 6.87901e-05 2.41837e-08
8.02065 6.76585e-05 2.36385e-08
8.02666 6.64829e-05 2.31031e-08
8.03266 6.52668e-05 2.25787e-08
8.03867 6.40134e-05 2.20669e-08
8.04468 6.27262e-05 2.15691e-08
8.05069 6.14088e-05 2.10865e-08
8.0567 6.00646e-05 2.06205e-08
8.0627 5.86971e-05 2.01723e-08
8.06871 5.73099e-05 1.9743e-08
8.07472 5.59064e-05 1.93336e-08
8.08073 5.44901e-05 1.89451e-08
8.08674 5.30648e-05 1.85784e-08
8.09274 5.16337e-05 1.82339e-08
8.09875 5.02006e-05 1.79122e-08
8.10476 4.87688e-05 1.76137e-08
8.11077 4.7342e-05 1.73384e-08
8.11678 4.59236e-05 1.70863e-08
8.12278 4.45173e-05 1.68571e-08
8.12879 4.31264e-05 1.66505e-08
8.1348 4.17546e-05 1.64658e-08
8.14081 4.04052e-05 1.63022e-08
8.14682 3.90819e-05 1.61587e-08
8.15282 3.77881e-05 1.60342e-08
8.15883 3.65273e-05 1.59275e-08
8.16484 3.53028e-05 1.58372e-08
8.17085 3.41181e-05 1.57618e-08
8.17685 3.29765e-05 1.57e-08
8.18286 3.18812e-05 1.565e-08
8.18887 3.08354e-05 1.56105e-08
8.19488 2.98421e-05 1.55797e-08
8.20089 2.89039e-05 1.55561e-08
8.20689 2.80234e-05 1.55383e-08
8.2129 2.72028e-05 1.55247e-08
8.21891 2.6444e-05 1.5514e-08
8.22492 2.57484e-05 1.55048e-08
8.23093 2.51168e-05 1.54959e-08
8.23693 2.45497e-05 1.54861e-08
8.24294 2.40468e-05 1.54742e-08
8.24895 2.36072e-05 1.54594e-08
8.25496 2.32294e-05 1.54406e-08
8.26097 2.29114e-05 1.5417e-08
8.26697 2.26503e-05 1.53879e-08
8.27298 2.2443e-05 1.53527e-08
8.27899 2.22856e-05 1.53106e-08
8.285 2.21743e-05 1.52613e-08
8.29101 2.21045e-05 1.52042e-08
8.29701 2.20719e-05 1.51391e-08
8.30302 2.20719e-05 1.50656e-08
8.30903 2.20999e-05 1.49836e-08
8.31504 2.21514e-05 1.48927e-08
8.32105 2.22222e-05 1.47929e-08
8.32705 2.23082e-05 1.46843e-08
8.33306 2.24056e-05 1.45666e-08
8.33907 2.25106e-05 1.44401e-08
8.34508 2.26202e-05 1.43048e-08
8.35109 2.27312e-05 1.41608e-08
8.35709 2.28409e-05 1.40083e-08
8.3631 2.29469e-05 1.38476e-08
8.36911 2.3047e-05 1.36788e-08
8.37512 2.31393e-05 1.35023e-08
8.38113 2.32222e-05 1.33184e-08
8.38713 2.32941e-05 1.31274e-08
8.39314 2.33538e-05 1.29298e-08
8.39915 2.34003e-05 1.27259e-08
8.40516 2.34326e-05 1.25163e-08
8.41117 2.34501e-05 1.23014e-08
8.41717 2.34523e-05 1.20817e-08
8.42318 2.34386e-05 1.18577e-08
8.42919 2.34089e-05 1.16301e-08
8.4352 2.33628e-05 1.13994e-08
8.44121 2.33004e-05 1.11662e-08
8.44721 2.32216e-05 1.09312e-08
8.45322 2.31266e-05 1.06951e-08
8.45923 2.30155e-05 1.04585e-08
8.46524 2.28885e-05 1.02222e-08
8.47125 2.27461e-05 9.98695e-09
8.47725 2.25885e-05 9.7535e-09
8.48326 2.24162e-05 9.52265e-09
8.48927 2.22297e-05 9.29522e-09
8.49528 2.20295e-05 9.07203e-09
8.50129 2.18162e-05 8.85391e-09
8.50729 2.15903e-05 8.64172e-09
8.5133 2.13524e-05 8.43631e-09
8.51931 2.11033e-05 8.23849e-09
8.52532 2.08437e-05 8.04908e-09
8.53133 2.05741e-05 7.86889e-09
8.53733 2.02955e-05 7.69864e-09
8.54334 2.00084e-05 7.53905e-09
8.54935 1.97136e-05 7.39072e-09
8.55536 1.9412e-05 7.2542e-09
8.56137 1.91043e-05 7.12993e-09
8.56737 1.87913e-05 7.01822e-09
8.57338 1.84738e-05 6.91927e-09
8.57939 1.81526e-05 6.83315e-09
8.5854 1.78284e-05 6.7598e-09
8.59141 1.75021e-05 6.69896e-09
8.59741 1.71744e-05 6.65028e-09
8.60342 1.68462e-05 6.61324e-09
8.60943 1.65182e-05 6.58722e-09
8.61544 1.61912e-05 6.57148e-09
8.62145 1.58658e-05 6.56519e-09
8.62745 1.55429e-05 6.56743e-09
8.63346 1.52231e-05 6.57721e-09
8.63947 1.49072e-05 6.59353e-09
8.64548 1.45957e-05 6.61535e-09
8.65148 1.42893e-05 6.64167e-09
8.65749 1.39885e-05 6.67145e-09
8.6635 1.3694e-05 6.7037e-09
8.66951 1.34062e-05 6.73743e-09
8.67552 1.31255e-05 6.77175e-09
8.68152 1.28525e-05 6.8058e-09
8.68753 1.25873e-05 6.83876e-09
8.69354 1.23304e-05 6.86988e-09
8.69955 1.20819e-05 6.89845e-09
8.70556 1.1842e-05 6.92386e-09
8.71156 1.16109e-05 6.94553e-09
8.71757 1.13885e-05 6.96293e-09
8.72358 1.11749e-05 6.97563e-09
8.72959 1.09699e-05 6.98323e-09
8.7356 1.07734e-05 6.98539e-09
8.7416 1.05853e-05 6.98181e-09
8.74761 1.04051e-05 6.97225e-09
8.75362 1.02326e-05 6.95654e-09
8.75963 1.00674e-05 6.93453e-09
8.76564 9.90903e-06 6.90612e-09
8.77164 9.75705e-06 6.87128e-09
8.77765 9.61093e-06 6.82997e-09
8.78366 9.47014e-06 6.78224e-09
8.78967 9.33411e-06 6.72814e-09
8.79568 9.20228e-06 6.66779e-09
8.80168 9.07405e-06 6.60131e-09
8.80769 8.94885e-06 6.52889e-09
8.8137 8.82609e-06 6.45073e-09
8.81971 8.70521e-06 6.36705e-09
8.82572 8.58566e-06 6.27812e-09
8.83172 8.46691e-06 6.18422e-09
8.83773 8.34845e-06 6.08568e-09
8.84374 8.22981e-06 5.98284e-09
8.84975 8.11057e-06 5.87608e-09
8.85576 7.9903e-06 5.76578e-09
8.86176 7.86865e-06 5.65235e-09
8.86777 7.7453e-06 5.53625e-09
8.87378 7.61997e-06 5.41794e-09
8.87979 7.49241e-06 5.29791e-09
8.8858 7.36243e-06 5.17667e-09
8.8918 7.22989e-06 5.05474e-09
8.89781 7.09468e-06 4.93268e-09
8.90382 6.95673e-06 4.81107e-09
8.90983 6.81604e-06 4.69049e-09
8.91584 6.67263e-06 4.57155e-09
8.92184 6.52658e-06 4.45487e-09
8.92785 6.37802e-06 4.3411e-09
8.93386 6.2271e-06 4.23087e-09
8.93987 6.07403e-06 4.12483e-09
8.94588 5.91908e-06 4.02361e-09
8.95188 5.76254e-06 3.92785e-09
8.95789 5.60477e-06 3.83816e-09
8.9639 5.44616e-06 3.75512e-09
8.96991 5.28717e-06 3.67925e-09
8.97592 5.12829e-06 3.61101e-09
8.98192 4.97007e-06 3.5508e-09
8.98793 4.81312e-06 3.49895e-09
8.99394 4.6581e-06 3.45569e-09
8.99995 4.50573e-06 3.42109e-09
9.00596 4.35678e-06 3.39514e-09
9.01196 4.21209e-06 3.37775e-09
9.01797 4.07254e-06 3.36868e-09
9.02398 3.93906e-06 3.3676e-09
9.02999 3.81264e-06 3.37407e-09
9.036 3.69427e-06 3.38759e-09
9.042 3.58496e-06 3.40759e-09
9.04801 3.48571e-06 3.43345e-09
9.05402 3.39744e-06 3.46451e-09
9.06003 3.32101e-06 3.50011e-09
9.06604 3.25714e-06 3.5396e-09
9.07204 3.2064e-06 3.58233e-09
9.07805 3.16911e-06 3.62765e-09
9.08406 3.14539e-06 3.67494e-09
9.09007 3.13511e-06 3.72363e-09
9.09608 3.13786e-06 3.77321e-09
9.10208 3.15302e-06 3.82315e-09
9.10809 3.17977e-06 3.87301e-09
9.1141 3.21713e-06 3.92233e-09
9.12011 3.26399e-06 3.97074e-09
9.12612 3.31919e-06 4.01788e-09
9.13212 3.38152e-06 4.06344e-09
9.13813 3.44982e-06 4.10715e-09
9.14414 3.52293e-06 4.14875e-09
9.15015 3.59976e-06 4.18799e-09
9.15615 3.6793e-06 4.2247e-09
9.16216 3.76061e-06 4.2587e-09
9.16817 3.84283e-06 4.28986e-09
9.17418 3.92518e-06 4.31804e-09
9.18019 4.00698e-06 4.34315e-09
9.18619 4.08761e-06 4.36509e-09
9.1922 4.16653e-06 4.38383e-09
9.19821 4.24327e-06 4.3993e-09
9.20422 4.31741e-06 4.41148e-09
9.21023 4.38862e-06 4.42034e-09
9.21623 4.45659e-06 4.42591e-09
9.22224 4.5211e-06 4.4282e-09
9.22825 4.58194e-06 4.42724e-09
9.23426 4.63897e-06 4.42305e-09
9.24027 4.69209e-06 4.41571e-09
9.24627 4.74124e-06 4.40528e-09
9.25228 4.78639e-06 4.39184e-09
9.25829 4.82756e-06 4.37547e-09
9.2643 4.86478e-06 4.35627e-09
9.27031 4.89813e-06 4.33436e-09
9.27631 4.92772e-06 4.30985e-09
9.28232 4.95368e-06 4.28287e-09
9.28833 4.97617e-06 4.25355e-09
9.29434 4.99537e-06 4.22202e-09
9.30035 5.0115e-06 4.18846e-09
9.30635 5.02478e-06 4.15302e-09
9.31236 5.03546e-06 4.11585e-09
9.31837 5.0438e-06 4.07712e-09
9.32438 5.05008e-06 4.03702e-09
9.33039 5.05459e-06 3.99573e-09
9.33639 5.05764e-06 3.95342e-09
9.3424 5.05953e-06 3.91028e-09
9.34841 5.06058e-06 3.86651e-09
9.35442 5.0611e-06 3.82229e-09
9.36043 5.0614e-06 3.77782e-09
9.36643 5.0618e-06 3.73327e-09
9.37244 5.06259e-06 3.68886e-09
9.37845 5.06407e-06 3.64475e-09
9.38446 5.0665e-06 3.60113e-09
9.39047 5.07014e-06 3.55817e-09
9.39647 5.07523e-06 3.51604e-09
9.40248 5.08198e-06 3.47491e-09
9.40849 5.09057e-06 3.43493e-09
9.4145 5.10116e-06 3.39621e-09
9.42051 5.11386e-06 3.35889e-09
9.42651 5.12877e-06 3.3231e-09
9.43252 5.14595e-06 3.28892e-09
9.43853 5.16541e-06 3.25644e-09
9.44454 5.18715e-06 3.2257e-09
9.45055 5.21111e-06 3.19677e-09
9.45655 5.23722e-06 3.16967e-09
9.46256 5.26537e-06 3.14441e-09
9.46857 5.29543e-06 3.12099e-09
9.47458 5.32722e-06 3.09937e-09
9.48059 5.36055e-06 3.07952e-09
9.48659 5.39522e-06 3.06137e-09
9.4926 5.431e-06 3.04486e-09
9.49861 5.46763e-06 3.02989e-09
9.50462 5.50487e-06 3.01637e-09
9.51063 5.54244e-06 3.00418e-09
9.51663 5.58006e-06 2.99322e-09
9.52264 5.61747e-06 2.98335e-09
9.52865 5.65436e-06 2.97444e-09
9.53466 5.69048e-06 2.96637e-09
9.54067 5.72553e-06 2.95899e-09
9.54667 5.75924e-06 2.95217e-09
9.55268 5.79135e-06 2.94577e-09
9.55869 5.8216e-06 2.93966e-09
9.5647 5.84974e-06 2.93374e-09
9.57071 5.87552e-06 2.92786e-09
9.57671 5.89873e-06 2.9219e-09
9.58272 5.91915e-06 2.91577e-09
9.58873 5.93658e-06 2.90936e-09
9.59474 5.95082e-06 2.90259e-09
9.60075 5.96172e-06 2.89537e-09
9.60675 5.96911e-06 2.88761e-09
9.61276 5.97286e-06 2.87927e-09
9.61877 5.97282e-06 2.87027e-09
9.62478 5.96891e-06 2.86058e-09
9.63078 5.96102e-06 2.85016e-09
9.63679 5.94907e-06 2.83898e-09
9.6428 5.933e-06 2.82701e-09
9.64881 5.91278e-06 2.81424e-09
9.65482 5.88837e-06 2.80068e-09
9.66082 5.85975e-06 2.78633e-09
9.66683 5.82693e-06 2.77119e-09
9.67284 5.78993e-06 2.75528e-09
9.67885 5.74879e-06 2.73862e-09
9.68486 5.70355e-06 2.72126e-09
9.69086 5.65428e-06 2.70323e-09
9.69687 5.60106e-06 2.68456e-09
9.70288 5.544e-06 2.66529e-09
9.70889 5.4832e-06 2.64549e-09
9.7149 5.41879e-06 2.62519e-09
9.7209 5.35091e-06 2.60446e-09
9.72691 5.27974e-06 2.58336e-09
9.73292 5.20543e-06 2.56193e-09
9.73893 5.12817e-06 2.54024e-09
9.74494 5.04819e-06 2.51836e-09
9.75094 4.96569e-06 2.49635e-09
9.75695 4.88091e-06 2.47426e-09
9.76296 4.79411e-06 2.45216e-09
9.76897 4.70555e-06 2.4301e-09
9.77498 4.61552e-06 2.40815e-09
9.78098 4.52433e-06 2.38636e-09
9.78699 4.43229e-06 2.36479e-09
9.793 4.33974e-06 2.34348e-09
9.79901 4.24703e-06 2.32249e-09
9.80502 4.15453e-06 2.30186e-09
9.81102 4.06263e-06 2.28163e-09
9.81703 3.97174e-06 2.26184e-09
9.82304 3.88226e-06 2.24252e-09
9.82905 3.79464e-06 2.2237e-09
9.83506 3.70932e-06 2.20541e-09
9.84106 3.62674e-06 2.18767e-09
9.84707 3.54738e-06 2.17048e-09
9.85308 3.47169e-06 2.15386e-09
9.85909 3.40012e-06 2.13783e-09
9.8651 3.33313e-06 2.12237e-09
9.8711 3.27114e-06 2.10749e-09
9.87711 3.21455e-06 2.09316e-09
9.88312 3.16372e-06 2.0794e-09
9.88913 3.11898e-06 2.06618e-09
9.89514 3.08059e-06 2.05347e-09
9.90114 3.04875e-06 2.04125e-09
9.90715 3.02357e-06 2.0295e-09
9.91316 3.00513e-06 2.01818e-09
9.91917 2.99337e-06 2.00727e-09
9.92518 2.98821e-06 1.99671e-09
9.93118 2.98943e-06 1.98648e-09
9.93719 2.9968e-06 1.97653e-09
9.9432 3.00997e-06 1.96682e-09
9.94921 3.02857e-06 1.95731e-09
9.95522 3.05217e-06 1.94795e-09
9.96122 3.08031e-06 1.93868e-09
9.96723 3.1125e-06 1.92948e-09
9.97324 3.14824e-06 1.9203e-09
9.97925 3.18703e-06 1.91108e-09
9.98526 3.22837e-06 1.90176e-09
9.99126 3.27177e-06 1.89232e-09
9.99727 3.31674e-06 1.88272e-09


==> figures/standing/data/P0_R0.2500.txt <==
h nr_dofs err est
0.2000 21 1.04048 0.441669
0.1000 101 0.312891 0.218803
0.0500 403 0.12833 0.1145
0.0250 1675 0.0581264 0.0574792
0.0125 6803 0.0283339 0.0288059


==> figures/standing/data/P0_R0.5000.txt <==
h nr_dofs err est
0.2000 21 0.419267 0.267946
0.1000 101 0.151588 0.132713
0.0500 403 0.0711814 0.0694427
0.0250 1675 0.0343909 0.0348583
0.0125 6803 0.0170688 0.0174691


==> figures/standing/data/P0_R1.0000.txt <==
h nr_dofs err est
0.2000 21 0.166555 0.139009
0.1000 101 0.0711694 0.0687886
0.0500 403 0.0357302 0.0359874
0.0250 1675 0.0176781 0.0180635
0.0125 6803 0.00882618 0.00905237


==> figures/standing/data/P1_R0.1250.txt <==
h nr_dofs err est
0.2000 103 0.158352 0.108558
0.1000 442 0.0329492 0.0280962
0.0500 1688 0.00912897 0.00758197
0.0250 6845 0.00215686 0.00190875


==> figures/standing/data/P1_R0.2500.txt <==
h nr_dofs err est
0.2000 103 0.0440046 0.0427123
0.1000 442 0.0110434 0.011068
0.0500 1688 0.00296919 0.00298777
0.0250 6845 0.000747198 0.000752237
0.0125 27502 0.000187437 0.000188612


==> figures/standing/data/P1_R0.5000.txt <==
h nr_dofs err est
0.2000 103 0.0263498 0.0258862
0.1000 442 0.00669067 0.00671098
0.0500 1688 0.00180039 0.00181183
0.0250 6845 0.000453118 0.000456182
0.0125 27502 0.000113666 0.000114381


==> figures/standing/data/P1_R1.0000.txt <==
h nr_dofs err est
0.2000 103 0.0136125 0.013398
0.1000 442 0.00346687 0.00347645
0.0500 1688 0.000932969 0.000938788
0.0250 6845 0.000234803 0.000236384
0.0125 27502 5.89002e-05 5.92709e-05


==> figures/standing/data/P1_cfl_R0.2500.txt <==
h nr_dofs err est
0.2000 103 0.0485906 0.0427774
0.1000 442 0.0115403 0.0110715
0.0500 1688 0.00313678 0.00298809
0.0250 6845 0.000774064 0.000752254
0.0125 27502 0.000197575 0.000188613


==> figures/standing/data/P1_cfl_R0.5000.txt <==
h nr_dofs err est
0.2000 103 0.0273391 0.0259273
0.1000 442 0.00679774 0.00671314
0.0500 1688 0.00183742 0.00181203
0.0250 6845 0.00045905 0.000456193
0.0125 27502 0.000115921 0.000114382


==> figures/standing/data/P1_cfl_R1.0000.txt <==
h nr_dofs err est
0.2000 103 0.0138391 0.0134206
0.1000 442 0.00349406 0.00347764
0.0500 1688 0.000943098 0.000938897
0.0250 6845 0.00023645 0.000236389
0.0125 27502 5.95317e-05 5.92714e-05


==> figures/standing/data/cumu_0.2500.txt <==
t err est
0 0 0
0.0150199 2.25851e-06 8.4552e-09
0.0300399 8.56967e-06 9.55813e-08
0.0450598 1.89959e-05 5.3154e-07
0.0600798 3.32814e-05 1.97565e-06
0.0750997 5.09706e-05 5.64552e-06
0.0901196 7.1731e-05 1.34597e-05
0.10514 9.58501e-05 2.81401e-05
0.12016 0.000124952 5.32646e-05
0.135179 0.000162752 9.32679e-05
0.150199 0.000215338 0.000153388
0.165219 0.000290531 0.00023956
0.180239 0.000396704 0.000358268
0.195259 0.000541929 0.000516352
0.210279 0.000733718 0.000720784
0.225299 0.000979022 0.000978421
0.240319 0.00128419 0.00129574
0.255339 0.00165486 0.00167859
0.270359 0.00209574 0.00213191
0.285379 0.00261042 0.0026595
0.300399 0.00320117 0.00326379
0.315419 0.00386875 0.00394567
0.330439 0.00461228 0.00470435
0.345459 0.0054291 0.00553722
0.360479 0.00631478 0.00643984
0.375498 0.00726309 0.00740592
0.390518 0.00826604 0.0084274
0.405538 0.00931403 0.00949452
0.420558 0.010396 0.010596
0.435578 0.0114995 0.0117194
0.450598 0.0126112 0.0128509
0.465618 0.0137171 0.0139764
0.480638 0.0148027 0.0150812
0.495658 0.0158536 0.0161504
0.510678 0.0168557 0.0171698
0.525698 0.0177957 0.0181258
0.540718 0.0186616 0.0190061
0.555738 0.0194428 0.0198001
0.570758 0.0201311 0.0204991
0.585778 0.0207205 0.0210971
0.600798 0.021208 0.0215911
0.615818 0.0215939 0.0219812
0.630837 0.0218821 0.0222715
0.645857 0.0220806 0.02247
0.660877 0.0222015 0.022589
0.675897 0.0222615 0.0226456
0.690917 0.0222814 0.0226611
0.705937 0.0222865 0.0226612
0.720957 0.0223051 0.0226749
0.735977 0.0223683 0.022734
0.750997 0.0225075 0.0228708
0.766017 0.022753 0.0231164
0.781037 0.0231312 0.023498
0.796057 0.0236627 0.0240366
0.811077 0.0243603 0.0247456
0.826097 0.0252288 0.0256298
0.841117 0.0262645 0.0266856
0.856137 0.0274572 0.0279024
0.871156 0.0287915 0.0292644
0.886176 0.0302485 0.030752
0.901196 0.0318077 0.0323443
0.916216 0.0334481 0.0340196
0.931236 0.0351493 0.0357569
0.946256 0.0368921 0.0375364
0.961276 0.0386585 0.0393398
0.976296 0.0404325 0.0411503
0.991316 0.0421993 0.0429528
1.00634 0.0439455 0.0447336
1.02136 0.0456591 0.0464804
1.03638 0.047329 0.048182
1.0514 0.0489458 0.0498285
1.06642 0.0505007 0.0514113
1.08144 0.0519865 0.0529228
1.09646 0.0533967 0.0543563
1.11148 0.054726 0.0557065
1.1265 0.0559701 0.056969
1.14152 0.0571258 0.0581405
1.15654 0.0581906 0.0592185
1.17156 0.0591634 0.0602017
1.18658 0.0600437 0.0610899
1.2016 0.0608321 0.0618835
1.21662 0.0615302 0.0625841
1.23164 0.0621403 0.0631942
1.24665 0.0626657 0.0637173
1.26167 0.0631107 0.0641575
1.27669 0.06348 0.0645199
1.29171 0.0637796 0.0648105
1.30673 0.0640158 0.0650359
1.32175 0.0641958 0.0652033
1.33677 0.0643272 0.0653207
1.35179 0.0644182 0.0653965
1.36681 0.0644775 0.0654395
1.38183 0.0645138 0.0654589
1.39685 0.0645363 0.0654639
1.41187 0.0645541 0.0654639
1.42689 0.0645759 0.0654681
1.44191 0.0646106 0.0654854
1.45693 0.0646663 0.0655243
1.47195 0.0647507 0.0655927
1.48697 0.0648706 0.0656976
1.50199 0.065032 0.0658452
1.51701 0.0652399 0.0660406
1.53203 0.0654981 0.0662878
1.54705 0.0658093 0.0665896
1.56207 0.066175 0.0669473
1.57709 0.0665953 0.0673612
1.59211 0.0670691 0.0678302
1.60713 0.0675945 0.0683521
1.62215 0.0681681 0.0689236
1.63717 0.0687858 0.0695403
1.65219 0.0694427 0.0701971
1.66721 0.0701332 0.0708882
1.68223 0.0708512 0.0716073
1.69725 0.07159 0.0723476
1.71227 0.0723432 0.0731022
1.72729 0.0731039 0.0738642
1.74231 0.0738653 0.0746265
1.75733 0.074621 0.0753824
1.77235 0.0753647 0.0761254
1.78737 0.0760904 0.0768496
1.80239 0.0767929 0.0775492
1.81741 0.0774671 0.0782192
1.83243 0.0781087 0.0788551
1.84745 0.078714 0.0794532
1.86247 0.0792799 0.0800101
1.87749 0.0798039 0.0805235
1.89251 0.0802844 0.0809916
1.90753 0.0807203 0.0814132
1.92255 0.0811112 0.081788
1.93757 0.0814574 0.0821164
1.95259 0.0817598 0.0823993
1.96761 0.08202 0.0826384
1.98263 0.0822402 0.0828359
1.99765 0.0824231 0.0829947
2.01267 0.0825719 0.083118
2.02769 0.0826903 0.0832097
2.04271 0.0827823 0.083274
2.05773 0.0828523 0.0833155
2.07275 0.082905 0.083339
2.08777 0.0829452 0.0833496
2.10279 0.0829778 0.0833523
2.11781 0.0830078 0.0833523
2.13283 0.0830401 0.0833547
2.14785 0.0830794 0.0833644
2.16287 0.0831301 0.083386
2.17789 0.0831966 0.083424
2.19291 0.0832825 0.0834823
2.20793 0.0833912 0.0835644
2.22295 0.0835255 0.083673
2.23797 0.0836877 0.0838107
2.25299 0.0838794 0.0839791
2.26801 0.0841015 0.0841791
2.28303 0.0843546 0.0844113
2.29805 0.0846383 0.0846752
2.31307 0.0849517 0.08497
2.32809 0.0852934 0.0852942
2.34311 0.0856614 0.0856456
2.35813 0.0860533 0.0860216
2.37315 0.0864661 0.0864193
2.38817 0.0868967 0.0868351
2.40319 0.0873414 0.0872654
2.41821 0.0877967 0.0877064
2.43323 0.0882586 0.0881539
2.44825 0.0887232 0.0886039
2.46327 0.0891867 0.0890524
2.47829 0.0896453 0.0894954
2.49331 0.0900953 0.0899291
2.50833 0.0905334 0.0903499
2.52335 0.0909564 0.0907546
2.53837 0.0913614 0.0911403
2.55339 0.091746 0.0915042
2.56841 0.092108 0.0918442
2.58343 0.0924457 0.0921586
2.59845 0.0927578 0.092446
2.61347 0.0930434 0.0927055
2.62849 0.0933022 0.0929367
2.64351 0.093534 0.0931396
2.65853 0.0937394 0.0933146
2.67355 0.0939192 0.0934627
2.68857 0.0940745 0.0935851
2.70359 0.0942069 0.0936835
2.71861 0.0943184 0.0937601
2.73363 0.0944113 0.0938169
2.74865 0.0944878 0.0938568
2.76367 0.0945508 0.0938825
2.77869 0.0946031 0.0938971
2.79371 0.0946476 0.0939035
2.80873 0.0946874 0.0939052
2.82375 0.0947256 0.0939052
2.83877 0.094765 0.0939067
2.85379 0.0948088 0.0939128
2.86881 0.0948595 0.0939265
2.88383 0.0949199 0.0939504
2.89885 0.0949922 0.0939869
2.91387 0.0950785 0.0940383
2.92889 0.0951806 0.0941065
2.94391 0.0952999 0.0941928
2.95893 0.0954373 0.0942984
2.97395 0.0955937 0.0944239
2.98897 0.0957693 0.0945697
3.00399 0.0959641 0.0947356
3.01901 0.0961774 0.0949212
3.03403 0.0964086 0.0951256
3.04905 0.0966565 0.0953474
3.06407 0.0969196 0.0955852
3.07909 0.0971963 0.0958371
3.09411 0.0974845 0.096101
3.10913 0.0977821 0.0963746
3.12415 0.0980868 0.0966556
3.13917 0.0983963 0.0969413
3.15419 0.0987081 0.0972292
3.16921 0.0990197 0.0975167
3.18423 0.0993288 0.0978012
3.19925 0.0996331 0.0980802
3.21427 0.0999302 0.0983515
3.22929 0.100218 0.0986129
3.24431 0.100495 0.0988623
3.25933 0.100759 0.099098
3.27435 0.10101 0.0993186
3.28937 0.101244 0.0995228
3.30439 0.101463 0.0997097
3.31941 0.101665 0.0998786
3.33443 0.101849 0.100029
3.34945 0.102017 0.100161
3.36447 0.102167 0.100276
3.37949 0.102301 0.100372
3.39451 0.102419 0.100452
3.40953 0.102523 0.100516
3.42455 0.102613 0.100566
3.43957 0.10269 0.100603
3.45459 0.102757 0.100629
3.46961 0.102816 0.100646
3.48463 0.102867 0.100656
3.49965 0.102913 0.10066
3.51467 0.102956 0.100661
3.52969 0.102998 0.100661
3.54471 0.103041 0.100662
3.55973 0.103087 0.100666
3.57475 0.103137 0.100675
3.58977 0.103193 0.100691
3.60479 0.103256 0.100715
3.61981 0.103329 0.100749
3.63483 0.103412 0.100793
3.64985 0.103506 0.10085
3.66487 0.103612 0.10092
3.67989 0.103729 0.101002
3.69491 0.10386 0.101098
3.70992 0.104002 0.101208
3.72494 0.104157 0.10133
3.73996 0.104324 0.101465
3.75498 0.104501 0.101611
3.77 0.104689 0.101768
3.78502 0.104885 0.101935
3.80004 0.105089 0.102109
3.81506 0.105299 0.10229
3.83008 0.105514 0.102476
3.8451 0.105732 0.102666
3.86012 0.105952 0.102857
3.87514 0.106173 0.103048
3.89016 0.106391 0.103237
3.90518 0.106607 0.103423
3.9202 0.106818 0.103604
3.93522 0.107023 0.103778
3.95024 0.107221 0.103945
3.96526 0.107411 0.104102
3.98028 0.107591 0.10425
3.9953 0.107762 0.104386
4.01032 0.107922 0.104511
4.02534 0.108071 0.104624
4.04036 0.108208 0.104725
4.05538 0.108334 0.104814
4.0704 0.108449 0.10489
4.08542 0.108553 0.104955
4.10044 0.108647 0.105009
4.11546 0.10873 0.105052
4.13048 0.108805 0.105085
4.1455 0.108871 0.10511
4.16052 0.108931 0.105127
4.17554 0.108984 0.105139
4.19056 0.109033 0.105145
4.20558 0.109078 0.105148
4.2206 0.109122 0.105148
4.23562 0.109164 0.105148
4.25064 0.109207 0.105149
4.26566 0.109251 0.105152
4.28068 0.109299 0.105158
4.2957 0.10935 0.105169
4.31072 0.109407 0.105185
4.32574 0.109469 0.105208
4.34076 0.109538 0.105238
4.35578 0.109614 0.105277
4.3708 0.109698 0.105323
4.38582 0.10979 0.105379
4.40084 0.109891 0.105444
4.41586 0.109999 0.105518
4.43088 0.110116 0.1056
4.4459 0.11024 0.105691
4.46092 0.110372 0.10579
4.47594 0.11051 0.105896
4.49096 0.110654 0.106009
4.50598 0.110804 0.106127
4.521 0.110957 0.106249
4.53602 0.111114 0.106375
4.55104 0.111273 0.106504
4.56606 0.111433 0.106633
4.58108 0.111593 0.106763
4.5961 0.111753 0.106891
4.61112 0.11191 0.107017
4.62614 0.112064 0.10714
4.64116 0.112215 0.107258
4.65618 0.112361 0.107372
4.6712 0.112501 0.107479
4.68622 0.112635 0.107579
4.70124 0.112762 0.107672
4.71626 0.112882 0.107757
4.73128 0.112995 0.107834
4.7463 0.1131 0.107903
4.76132 0.113197 0.107963
4.77634 0.113287 0.108015
4.79136 0.11337 0.108059
4.80638 0.113445 0.108096
4.8214 0.113514 0.108125
4.83642 0.113576 0.108148
4.85144 0.113633 0.108164
4.86646 0.113685 0.108176
4.88148 0.113733 0.108184
4.8965 0.113778 0.108188
4.91152 0.113821 0.10819
4.92654 0.113862 0.10819
4.94156 0.113902 0.10819
4.95658 0.113943 0.108191
4.9716 0.113985 0.108193
4.98662 0.114028 0.108197
5.00164 0.114075 0.108204
5.01666 0.114124 0.108216
5.03168 0.114178 0.108231
5.0467 0.114236 0.108252
5.06172 0.114298 0.108278
5.07674 0.114366 0.10831
5.09176 0.11444 0.108349
5.10678 0.114519 0.108393
5.1218 0.114603 0.108444
5.13682 0.114693 0.1085
5.15184 0.114788 0.108562
5.16686 0.114887 0.10863
5.18188 0.114992 0.108703
5.1969 0.1151 0.10878
5.21192 0.115212 0.108861
5.22694 0.115326 0.108945
5.24196 0.115443 0.109031
5.25698 0.115561 0.109119
5.272 0.11568 0.109208
5.28702 0.115799 0.109297
5.30204 0.115918 0.109385
5.31706 0.116035 0.109472
5.33208 0.11615 0.109556
5.3471 0.116263 0.109637
5.36212 0.116372 0.109715
5.37714 0.116477 0.109789
5.39216 0.116579 0.109858
5.40718 0.116676 0.109921
5.4222 0.116767 0.10998
5.43722 0.116854 0.110033
5.45224 0.116936 0.11008
5.46726 0.117012 0.110122
5.48228 0.117083 0.110157
5.4973 0.117149 0.110188
5.51232 0.11721 0.110213
5.52734 0.117267 0.110233
5.54236 0.117319 0.110248
5.55738 0.117368 0.11026
5.5724 0.117413 0.110268
5.58742 0.117456 0.110273
5.60244 0.117496 0.110276
5.61746 0.117534 0.110278
5.63248 0.117572 0.110278
5.6475 0.117609 0.110278
5.66252 0.117646 0.110278
5.67754 0.117684 0.11028
5.69256 0.117723 0.110282
5.70758 0.117763 0.110288
5.7226 0.117806 0.110295
5.73762 0.117852 0.110306
5.75264 0.1179 0.110321
5.76766 0.117952 0.110339
5.78268 0.118008 0.110361
5.7977 0.118066 0.110387
5.81272 0.118129 0.110418
5.82774 0.118195 0.110453
5.84276 0.118265 0.110492
5.85778 0.118339 0.110535
5.8728 0.118416 0.110582
5.88782 0.118495 0.110632
5.90284 0.118578 0.110685
5.91786 0.118663 0.110741
5.93288 0.118749 0.110799
5.9479 0.118838 0.110859
5.96292 0.118927 0.11092
5.97794 0.119017 0.110981
5.99296 0.119107 0.111043
6.00798 0.119196 0.111104
6.023 0.119284 0.111164
6.03802 0.119371 0.111222
6.05304 0.119457 0.111278
6.06806 0.11954 0.111332
6.08308 0.11962 0.111383
6.0981 0.119697 0.111431
6.11312 0.119772 0.111475
6.12814 0.119843 0.111515
6.14316 0.11991 0.111552
6.15818 0.119974 0.111585
6.17319 0.120034 0.111613
6.18821 0.120091 0.111638
6.20323 0.120144 0.111659
6.21825 0.120194 0.111676
6.23327 0.12024 0.11169
6.24829 0.120284 0.111701
6.26331 0.120325 0.111709
6.27833 0.120364 0.111715
6.29335 0.120401 0.111718
6.30837 0.120436 0.11172
6.32339 0.12047 0.111721
6.33841 0.120503 0.111721
6.35343 0.120536 0.111721
6.36845 0.120569 0.111721
6.38347 0.120602 0.111722
6.39849 0.120636 0.111724
6.41351 0.120671 0.111728
6.42853 0.120708 0.111733
6.44355 0.120746 0.111741
6.45857 0.120787 0.111751
6.47359 0.120829 0.111764
6.48861 0.120874 0.111779
6.50363 0.120922 0.111797
6.51865 0.120972 0.111819
6.53367 0.121024 0.111843
6.54869 0.121079 0.11187
6.56371 0.121136 0.1119
6.57873 0.121196 0.111933
6.59375 0.121258 0.111967
6.60877 0.121321 0.112005
6.62379 0.121386 0.112043
6.63881 0.121452 0.112084
6.65383 0.12152 0.112125
6.66885 0.121588 0.112167
6.68387 0.121656 0.11221
6.69889 0.121724 0.112253
6.71391 0.121792 0.112295
6.72893 0.12186 0.112337
6.74395 0.121926 0.112377
6.75897 0.121991 0.112417
6.77399 0.122055 0.112454
6.78901 0.122116 0.112489
6.80403 0.122176 0.112522
6.81905 0.122234 0.112553
6.83407 0.122289 0.112581
6.84909 0.122342 0.112607
6.86411 0.122392 0.11263
6.87913 0.12244 0.112649
6.89415 0.122485 0.112667
6.90917 0.122528 0.112681
6.92419 0.122568 0.112693
6.93921 0.122606 0.112703
6.95423 0.122642 0.11271
6.96925 0.122677 0.112716
6.98427 0.122709 0.11272
6.99929 0.122741 0.112722
7.01431 0.122771 0.112724
7.02933 0.1228 0.112724
7.04435 0.122829 0.112724
7.05937 0.122857 0.112724
7.07439 0.122886 0.112725
7.08941 0.122914 0.112725
7.10443 0.122943 0.112727
7.11945 0.122973 0.112729
7.13447 0.123004 0.112733
7.14949 0.123036 0.112738
7.16451 0.12307 0.112745
7.17953 0.123105 0.112754
7.19455 0.123141 0.112765
7.20957 0.123179 0.112778
7.22459 0.123219 0.112793
7.23961 0.123261 0.112809
7.25463 0.123304 0.112828
7.26965 0.123349 0.112849
7.28467 0.123396 0.112872
7.29969 0.123443 0.112896
7.31471 0.123492 0.112922
7.32973 0.123543 0.112949
7.34475 0.123594 0.112977
7.35977 0.123645 0.113006
7.37479 0.123697 0.113036
7.38981 0.12375 0.113066
7.40483 0.123802 0.113095
7.41985 0.123854 0.113125
7.43487 0.123906 0.113154
7.44989 0.123957 0.113182
7.46491 0.124007 0.113209
7.47993 0.124055 0.113236
7.49495 0.124103 0.11326
7.50997 0.124149 0.113283
7.52499 0.124194 0.113305
7.54001 0.124237 0.113324
7.55503 0.124278 0.113342
7.57005 0.124318 0.113358
7.58507 0.124356 0.113372
7.60009 0.124392 0.113384
7.61511 0.124426 0.113394
7.63013 0.124459 0.113402
7.64515 0.12449 0.113409
7.66017 0.12452 0.113414
7.67519 0.124548 0.113418
7.69021 0.124575 0.113421
7.70523 0.124602 0.113423
7.72025 0.124627 0.113423
7.73527 0.124652 0.113424
7.75029 0.124676 0.113424
7.76531 0.1247 0.113424
7.78033 0.124724 0.113424
7.79535 0.124749 0.113425
7.81037 0.124773 0.113426
7.82539 0.124798 0.113427
7.84041 0.124824 0.11343
7.85543 0.124851 0.113434
7.87045 0.124878 0.113439
7.88547 0.124907 0.113445
7.90049 0.124936 0.113452
7.91551 0.124967 0.113461
7.93053 0.124999 0.113472
7.94555 0.125032 0.113484
7.96057 0.125066 0.113497
7.97559 0.125101 0.113511
7.99061 0.125137 0.113527
8.00563 0.125174 0.113544
8.02065 0.125212 0.113562
8.03567 0.125251 0.113581
8.05069 0.125291 0.113601
8.06571 0.12533 0.113621
8.08073 0.12537 0.113642
8.09575 0.125411 0.113663
8.11077 0.125451 0.113683
8.12579 0.125491 0.113704
8.14081 0.125531 0.113724
8.15583 0.12557 0.113744
8.17085 0.125608 0.113763
8.18587 0.125646 0.113781
8.20089 0.125683 0.113799
8.21591 0.125719 0.113815
8.23093 0.125754 0.11383
8.24595 0.125787 0.113844
8.26097 0.12582 0.113856
8.27599 0.125851 0.113867
8.29101 0.125881 0.113877
8.30603 0.125909 0.113885
8.32105 0.125937 0.113892
8.33607 0.125963 0.113898
8.35109 0.125988 0.113903
8.36611 0.126013 0.113906
8.38113 0.126036 0.113909
8.39615 0.126058 0.113911
8.41117 0.12608 0.113912
8.42619 0.126101 0.113913
8.44121 0.126122 0.113913
8.45623 0.126142 0.113913
8.47125 0.126162 0.113913
8.48627 0.126183 0.113913
8.50129 0.126203 0.113913
8.51631 0.126223 0.113914
8.53133 0.126244 0.113915
8.54635 0.126265 0.113917
8.56137 0.126287 0.11392
8.57639 0.126309 0.113923
8.59141 0.126332 0.113928
8.60643 0.126356 0.113933
8.62145 0.126381 0.113939
8.63647 0.126406 0.113947
8.65148 0.126432 0.113955
8.6665 0.126459 0.113964
8.68152 0.126487 0.113974
8.69654 0.126515 0.113985
8.71156 0.126544 0.113997
8.72658 0.126573 0.11401
8.7416 0.126603 0.114023
8.75662 0.126634 0.114037
8.77164 0.126665 0.114051
8.78666 0.126695 0.114066
8.80168 0.126726 0.11408
8.8167 0.126757 0.114095
8.83172 0.126788 0.114109
8.84674 0.126819 0.114123
8.86176 0.126849 0.114137
8.87678 0.126879 0.114151
8.8918 0.126908 0.114163
8.90682 0.126936 0.114175
8.92184 0.126964 0.114187
8.93686 0.126991 0.114197
8.95188 0.127018 0.114207
8.9669 0.127043 0.114216
8.98192 0.127067 0.114223
8.99694 0.127091 0.11423
9.01196 0.127114 0.114236
9.02698 0.127136 0.114241
9.042 0.127157 0.114245
9.05702 0.127177 0.114248
9.07204 0.127197 0.114251
9.08706 0.127216 0.114253
9.10208 0.127234 0.114254
9.1171 0.127252 0.114255
9.13212 0.127269 0.114255
9.14714 0.127286 0.114255
9.16216 0.127303 0.114255
9.17718 0.12732 0.114255
9.1922 0.127336 0.114255
9.20722 0.127353 0.114256
9.22224 0.12737 0.114256
9.23726 0.127387 0.114257
9.25228 0.127404 0.114258
9.2673 0.127422 0.11426
9.28232 0.12744 0.114263
9.29734 0.127458 0.114266
9.31236 0.127477 0.114269
9.32738 0.127497 0.114274
9.3424 0.127517 0.114279
9.35742 0.127537 0.114285
9.37244 0.127559 0.114291
9.38746 0.12758 0.114298
9.40248 0.127602 0.114306
9.4175 0.127625 0.114315
9.43252 0.127648 0.114323
9.44754 0.127671 0.114333
9.46256 0.127695 0.114342
9.47758 0.127718 0.114352
9.4926 0.127742 0.114363
9.50762 0.127766 0.114373
9.52264 0.12779 0.114383
9.53766 0.127814 0.114393
9.55268 0.127837 0.114403
9.5677 0.12786 0.114413
9.58272 0.127883 0.114422
9.59774 0.127906 0.114431
9.61276 0.127928 0.114439
9.62778 0.12795 0.114447
9.6428 0.127971 0.114455
9.65782 0.127991 0.114461
9.67284 0.128011 0.114467
9.68786 0.12803 0.114473
9.70288 0.128049 0.114478
9.7179 0.128067 0.114482
9.73292 0.128084 0.114485
9.74794 0.128101 0.114488
9.76296 0.128117 0.11449
9.77798 0.128133 0.114492
9.793 0.128148 0.114493
9.80802 0.128163 0.114494
9.82304 0.128177 0.114495
9.83806 0.128192 0.114495
9.85308 0.128205 0.114495
9.8681 0.128219 0.114495
9.88312 0.128233 0.114495
9.89814 0.128246 0.114495
9.91316 0.12826 0.114496
9.92818 0.128274 0.114496
9.9432 0.128287 0.114497
9.95822 0.128301 0.114497
9.97324 0.128316 0.114499
9.98826 0.12833 0.1145


==> figures/standing/data/cumu_0.5000.txt <==
t err est
0 0 0
0.0150199 2.25004e-06 8.42351e-09
0.0300399 8.50778e-06 9.48689e-08
0.0450598 1.87985e-05 5.2565e-07
0.0600798 3.28343e-05 1.94675e-06
0.0750997 5.0135e-05 5.54327e-06
0.0901196 7.03464e-05 1.31697e-05
0.10514 9.37204e-05 2.74384e-05
0.12016 0.000121797 5.17577e-05
0.135179 0.000158111 9.03191e-05
0.150199 0.000208429 0.000148032
0.165219 0.000280115 0.000230412
0.180239 0.000380975 0.000343426
0.195259 0.000518436 0.000493299
0.210279 0.000699296 0.000686304
0.225299 0.000929729 0.000928522
0.240319 0.00121526 0.0012256
0.255339 0.00156067 0.00158251
0.270359 0.00196982 0.00200332
0.285379 0.00244546 0.00249099
0.300399 0.00298909 0.00304717
0.315419 0.00360081 0.00367205
0.330439 0.00427917 0.0043643
0.345459 0.00502117 0.00512093
0.360479 0.0058222 0.00593731
0.375498 0.00667607 0.00680721
0.390518 0.00757511 0.00772286
0.405538 0.00851026 0.0086751
0.420558 0.00947128 0.00965352
0.435578 0.0104469 0.0106467
0.450598 0.0114252 0.0116425
0.465618 0.0123938 0.0126281
0.480638 0.0133399 0.0135909
0.495658 0.0142512 0.0145181
0.510678 0.0151158 0.0153977
0.525698 0.0159227 0.0162183
0.540718 0.016662 0.0169699
0.555738 0.0173254 0.017644
0.570758 0.0179065 0.0182343
0.585778 0.0184013 0.0187363
0.600798 0.0188081 0.0191485
0.615818 0.0191281 0.019472
0.630837 0.0193656 0.0197111
0.645857 0.019528 0.0198735
0.660877 0.0196263 0.0199703
0.675897 0.0196747 0.020016
0.690917 0.0196907 0.0200284
0.705937 0.0196947 0.0200284
0.720957 0.0197094 0.0200393
0.735977 0.0197589 0.0200856
0.750997 0.0198672 0.020192
0.766017 0.0200569 0.0203818
0.781037 0.0203476 0.0206749
0.796057 0.020754 0.0210867
0.811077 0.0212852 0.0216265
0.826097 0.0219443 0.0222974
0.841117 0.0227283 0.0230964
0.856137 0.0236292 0.0240154
0.871156 0.0246351 0.025042
0.886176 0.0257317 0.0261616
0.901196 0.0269031 0.0273578
0.916216 0.0281333 0.0286141
0.931236 0.0294064 0.0299143
0.946256 0.0307077 0.0312431
0.961276 0.0320233 0.0325862
0.976296 0.0333408 0.0339309
0.991316 0.0346488 0.0352654
1.00634 0.0359373 0.0365795
1.02136 0.0371972 0.0378639
1.03638 0.0384203 0.0391103
1.0514 0.0395996 0.0403114
1.06642 0.0407291 0.0414612
1.08144 0.0418035 0.0425542
1.09646 0.0428185 0.043586
1.11148 0.0437707 0.0445533
1.1265 0.0446574 0.0454531
1.14152 0.0454768 0.0462837
1.15654 0.0462279 0.0470441
1.17156 0.0469102 0.0477337
1.18658 0.0475241 0.0483531
1.2016 0.0480708 0.0489034
1.21662 0.048552 0.0493863
1.23164 0.0489699 0.0498042
1.24665 0.0493276 0.0501603
1.26167 0.0496285 0.050458
1.27669 0.0498767 0.0507015
1.29171 0.0500767 0.0508954
1.30673 0.0502333 0.0510447
1.32175 0.0503517 0.0511549
1.33677 0.0504376 0.0512316
1.35179 0.0504967 0.0512808
1.36681 0.0505348 0.0513085
1.38183 0.0505581 0.0513209
1.39685 0.0505724 0.0513241
1.41187 0.0505835 0.0513241
1.42689 0.0505972 0.0513267
1.44191 0.0506187 0.0513374
1.45693 0.050653 0.0513614
1.47195 0.0507046 0.0514032
1.48697 0.0507774 0.0514668
1.50199 0.0508748 0.0515558
1.51701 0.0509993 0.0516727
1.53203 0.051153 0.0518196
1.54705 0.0513369 0.0519978
1.56207 0.0515517 0.0522078
1.57709 0.0517971 0.0524492
1.59211 0.0520722 0.0527212
1.60713 0.0523755 0.0530221
1.62215 0.0527048 0.0533498
1.63717 0.0530576 0.0537016
1.65219 0.0534309 0.0540744
1.66721 0.0538213 0.0544647
1.68223 0.0542253 0.0548689
1.69725 0.054639 0.055283
1.71227 0.0550588 0.0557031
1.72729 0.0554808 0.0561252
1.74231 0.0559013 0.0565457
1.75733 0.0563166 0.0569606
1.77235 0.0567233 0.0573665
1.78737 0.0571184 0.0577602
1.80239 0.0574989 0.0581387
1.81741 0.0578622 0.0584993
1.83243 0.0582062 0.0588398
1.84745 0.0585291 0.0591584
1.86247 0.0588293 0.0594535
1.87749 0.0591058 0.0597239
1.89251 0.0593579 0.0599691
1.90753 0.0595852 0.0601887
1.92255 0.0597878 0.0603827
1.93757 0.0599662 0.0605516
1.95259 0.060121 0.0606962
1.96761 0.0602534 0.0608176
1.98263 0.0603647 0.0609173
1.99765 0.0604565 0.0609968
2.01267 0.0605307 0.0610581
2.02769 0.0605893 0.0611034
2.04271 0.0606345 0.061135
2.05773 0.0606687 0.0611552
2.07275 0.0606942 0.0611666
2.08777 0.0607135 0.0611716
2.10279 0.0607291 0.0611729
2.11781 0.0607433 0.0611729
2.13283 0.0607585 0.061174
2.14785 0.0607769 0.0611785
2.16287 0.0608004 0.0611886
2.17789 0.060831 0.061206
2.19291 0.0608702 0.0612325
2.20793 0.0609196 0.0612696
2.22295 0.0609801 0.0613184
2.23797 0.0610527 0.0613798
2.25299 0.0611379 0.0614543
2.26801 0.061236 0.0615423
2.28303 0.061347 0.0616438
2.29805 0.0614707 0.0617584
2.31307 0.0616066 0.0618857
2.32809 0.0617538 0.0620247
2.34311 0.0619115 0.0621746
2.35813 0.0620784 0.0623341
2.37315 0.0622533 0.0625017
2.38817 0.0624347 0.0626761
2.40319 0.062621 0.0628556
2.41821 0.0628107 0.0630385
2.43323 0.0630022 0.0632232
2.44825 0.0631938 0.0634078
2.46327 0.0633839 0.0635909
2.47829 0.063571 0.0637708
2.49331 0.0637536 0.0639459
2.50833 0.0639304 0.064115
2.52335 0.0641002 0.0642766
2.53837 0.0642619 0.0644298
2.55339 0.0644146 0.0645735
2.56841 0.0645574 0.0647071
2.58343 0.0646899 0.0648298
2.59845 0.0648117 0.0649413
2.61347 0.0649224 0.0650414
2.62849 0.0650221 0.0651299
2.64351 0.0651109 0.0652072
2.65853 0.065189 0.0652734
2.67355 0.0652569 0.065329
2.68857 0.0653152 0.0653747
2.70359 0.0653646 0.0654112
2.71861 0.0654059 0.0654393
2.73363 0.06544 0.0654601
2.74865 0.065468 0.0654745
2.76367 0.0654908 0.0654838
2.77869 0.0655096 0.065489
2.79371 0.0655256 0.0654913
2.80873 0.0655397 0.0654919
2.82375 0.0655531 0.0654919
2.83877 0.0655669 0.0654924
2.85379 0.0655821 0.0654945
2.86881 0.0655996 0.0654992
2.88383 0.0656202 0.0655073
2.89885 0.0656448 0.0655196
2.91387 0.0656739 0.0655368
2.92889 0.065708 0.0655594
2.94391 0.0657477 0.0655878
2.95893 0.0657931 0.0656223
2.97395 0.0658444 0.0656631
2.98897 0.0659016 0.0657102
3.00399 0.0659647 0.0657634
3.01901 0.0660333 0.0658225
3.03403 0.0661072 0.0658872
3.04905 0.066186 0.065957
3.06407 0.0662691 0.0660313
3.07909 0.0663559 0.0661096
3.09411 0.0664459 0.0661911
3.10913 0.0665382 0.0662751
3.12415 0.0666322 0.0663608
3.13917 0.0667271 0.0664475
3.15419 0.0668222 0.0665344
3.16921 0.0669166 0.0666206
3.18423 0.0670098 0.0667054
3.19925 0.0671009 0.0667881
3.21427 0.0671895 0.066868
3.22929 0.0672747 0.0669445
3.24431 0.0673563 0.0670171
3.25933 0.0674336 0.0670854
3.27435 0.0675064 0.0671488
3.28937 0.0675743 0.0672071
3.30439 0.0676371 0.0672602
3.31941 0.0676947 0.0673078
3.33443 0.0677471 0.06735
3.34945 0.0677942 0.0673869
3.36447 0.0678363 0.0674184
3.37949 0.0678736 0.0674449
3.39451 0.0679062 0.0674667
3.40953 0.0679346 0.0674841
3.42455 0.0679591 0.0674976
3.43957 0.0679801 0.0675075
3.45459 0.0679981 0.0675143
3.46961 0.0680137 0.0675187
3.48463 0.0680273 0.0675212
3.49965 0.0680394 0.0675223
3.51467 0.0680507 0.0675226
3.52969 0.0680615 0.0675226
3.54471 0.0680725 0.0675228
3.55973 0.0680842 0.0675238
3.57475 0.0680968 0.0675261
3.58977 0.0681109 0.06753
3.60479 0.0681268 0.0675359
3.61981 0.0681449 0.0675442
3.63483 0.0681653 0.0675551
3.64985 0.0681883 0.0675687
3.66487 0.0682139 0.0675853
3.67989 0.0682424 0.0676049
3.69491 0.0682736 0.0676276
3.70992 0.0683076 0.0676531
3.72494 0.0683443 0.0676815
3.73996 0.0683834 0.0677126
3.75498 0.0684248 0.0677462
3.77 0.0684683 0.067782
3.78502 0.0685135 0.0678197
3.80004 0.0685603 0.0678589
3.81506 0.0686081 0.0678994
3.83008 0.0686568 0.0679408
3.8451 0.0687059 0.0679826
3.86012 0.0687551 0.0680245
3.87514 0.0688039 0.0680661
3.89016 0.0688522 0.0681071
3.90518 0.0688995 0.0681471
3.9202 0.0689455 0.0681858
3.93522 0.06899 0.0682228
3.95024 0.0690326 0.068258
3.96526 0.0690733 0.068291
3.98028 0.0691117 0.0683218
3.9953 0.0691477 0.0683501
4.01032 0.0691813 0.0683758
4.02534 0.0692123 0.0683989
4.04036 0.0692408 0.0684194
4.05538 0.0692668 0.0684372
4.0704 0.0692902 0.0684525
4.08542 0.0693113 0.0684654
4.10044 0.0693302 0.068476
4.11546 0.0693469 0.0684844
4.13048 0.0693618 0.0684909
4.1455 0.0693749 0.0684957
4.16052 0.0693865 0.068499
4.17554 0.0693969 0.0685012
4.19056 0.0694064 0.0685024
4.20558 0.0694151 0.0685029
4.2206 0.0694233 0.068503
4.23562 0.0694313 0.068503
4.25064 0.0694394 0.0685031
4.26566 0.0694477 0.0685036
4.28068 0.0694565 0.0685047
4.2957 0.0694659 0.0685067
4.31072 0.0694762 0.0685096
4.32574 0.0694875 0.0685136
4.34076 0.0694999 0.0685189
4.35578 0.0695135 0.0685256
4.3708 0.0695284 0.0685337
4.38582 0.0695447 0.0685433
4.40084 0.0695622 0.0685543
4.41586 0.0695811 0.0685668
4.43088 0.0696012 0.0685806
4.4459 0.0696225 0.0685958
4.46092 0.0696449 0.0686122
4.47594 0.0696683 0.0686296
4.49096 0.0696925 0.068648
4.50598 0.0697174 0.0686672
4.521 0.0697429 0.068687
4.53602 0.0697687 0.0687071
4.55104 0.0697948 0.0687276
4.56606 0.0698208 0.068748
4.58108 0.0698467 0.0687684
4.5961 0.0698723 0.0687884
4.61112 0.0698974 0.068808
4.62614 0.0699219 0.0688269
4.64116 0.0699456 0.068845
4.65618 0.0699684 0.0688622
4.6712 0.0699902 0.0688783
4.68622 0.0700109 0.0688934
4.70124 0.0700304 0.0689072
4.71626 0.0700487 0.0689198
4.73128 0.0700658 0.0689311
4.7463 0.0700816 0.0689411
4.76132 0.0700961 0.0689498
4.77634 0.0701094 0.0689573
4.79136 0.0701216 0.0689636
4.80638 0.0701326 0.0689688
4.8214 0.0701425 0.0689729
4.83642 0.0701515 0.0689761
4.85144 0.0701597 0.0689784
4.86646 0.0701671 0.06898
4.88148 0.0701739 0.0689811
4.8965 0.0701802 0.0689816
4.91152 0.0701861 0.0689819
4.92654 0.0701918 0.068982
4.94156 0.0701973 0.068982
4.95658 0.0702029 0.068982
4.9716 0.0702085 0.0689823
4.98662 0.0702144 0.0689828
5.00164 0.0702205 0.0689838
5.01666 0.0702271 0.0689852
5.03168 0.0702341 0.0689872
5.0467 0.0702417 0.0689898
5.06172 0.0702498 0.0689931
5.07674 0.0702585 0.0689971
5.09176 0.0702679 0.0690018
5.10678 0.0702779 0.0690072
5.1218 0.0702885 0.0690133
5.13682 0.0702997 0.0690201
5.15184 0.0703115 0.0690276
5.16686 0.0703238 0.0690356
5.18188 0.0703366 0.0690442
5.1969 0.0703498 0.0690532
5.21192 0.0703633 0.0690626
5.22694 0.070377 0.0690724
5.24196 0.0703909 0.0690823
5.25698 0.070405 0.0690923
5.272 0.070419 0.0691024
5.28702 0.0704329 0.0691123
5.30204 0.0704466 0.0691222
5.31706 0.0704602 0.0691318
5.33208 0.0704733 0.0691411
5.3471 0.0704861 0.06915
5.36212 0.0704985 0.0691584
5.37714 0.0705103 0.0691664
5.39216 0.0705216 0.0691737
5.40718 0.0705323 0.0691805
5.4222 0.0705424 0.0691867
5.43722 0.0705519 0.0691923
5.45224 0.0705608 0.0691972
5.46726 0.070569 0.0692015
5.48228 0.0705766 0.0692051
5.4973 0.0705836 0.0692082
5.51232 0.0705901 0.0692108
5.52734 0.070596 0.0692128
5.54236 0.0706014 0.0692143
5.55738 0.0706064 0.0692155
5.5724 0.0706111 0.0692163
5.58742 0.0706154 0.0692168
5.60244 0.0706195 0.0692171
5.61746 0.0706233 0.0692172
5.63248 0.0706271 0.0692172
5.6475 0.0706307 0.0692172
5.66252 0.0706344 0.0692173
5.67754 0.070638 0.0692174
5.69256 0.0706418 0.0692177
5.70758 0.0706457 0.0692181
5.7226 0.0706498 0.0692188
5.73762 0.0706541 0.0692198
5.75264 0.0706587 0.0692211
5.76766 0.0706635 0.0692227
5.78268 0.0706687 0.0692247
5.7977 0.0706741 0.069227
5.81272 0.0706798 0.0692297
5.82774 0.0706858 0.0692327
5.84276 0.0706921 0.0692361
5.85778 0.0706987 0.0692397
5.8728 0.0707055 0.0692437
5.88782 0.0707125 0.0692479
5.90284 0.0707198 0.0692524
5.91786 0.0707272 0.069257
5.93288 0.0707347 0.0692618
5.9479 0.0707422 0.0692667
5.96292 0.0707498 0.0692716
5.97794 0.0707574 0.0692766
5.99296 0.070765 0.0692815
6.00798 0.0707724 0.0692863
6.023 0.0707798 0.0692911
6.03802 0.0707869 0.0692956
6.05304 0.0707939 0.0693
6.06806 0.0708006 0.0693042
6.08308 0.0708071 0.0693081
6.0981 0.0708133 0.0693117
6.11312 0.0708193 0.0693151
6.12814 0.0708249 0.0693181
6.14316 0.0708302 0.0693208
6.15818 0.0708351 0.0693232
6.17319 0.0708398 0.0693254
6.18821 0.0708441 0.0693272
6.20323 0.0708482 0.0693287
6.21825 0.070852 0.0693299
6.23327 0.0708555 0.0693309
6.24829 0.0708587 0.0693317
6.26331 0.0708618 0.0693322
6.27833 0.0708646 0.0693326
6.29335 0.0708673 0.0693329
6.30837 0.0708698 0.069333
6.32339 0.0708723 0.0693331
6.33841 0.0708747 0.0693331
6.35343 0.070877 0.0693331
6.36845 0.0708793 0.0693331
6.38347 0.0708816 0.0693332
6.39849 0.070884 0.0693333
6.41351 0.0708864 0.0693335
6.42853 0.0708889 0.0693339
6.44355 0.0708915 0.0693344
6.45857 0.0708943 0.069335
6.47359 0.0708971 0.0693358
6.48861 0.0709001 0.0693368
6.50363 0.0709032 0.0693379
6.51865 0.0709065 0.0693392
6.53367 0.0709099 0.0693407
6.54869 0.0709135 0.0693424
6.56371 0.0709172 0.0693442
6.57873 0.0709209 0.0693462
6.59375 0.0709248 0.0693483
6.60877 0.0709288 0.0693504
6.62379 0.0709329 0.0693527
6.63881 0.070937 0.0693551
6.65383 0.0709411 0.0693575
6.66885 0.0709453 0.0693599
6.68387 0.0709494 0.0693624
6.69889 0.0709535 0.0693648
6.71391 0.0709576 0.0693672
6.72893 0.0709616 0.0693695
6.74395 0.0709655 0.0693718
6.75897 0.0709693 0.0693739
6.77399 0.070973 0.069376
6.78901 0.0709766 0.0693779
6.80403 0.07098 0.0693797
6.81905 0.0709833 0.0693814
6.83407 0.0709864 0.0693828
6.84909 0.0709894 0.0693842
6.86411 0.0709922 0.0693854
6.87913 0.0709948 0.0693864
6.89415 0.0709973 0.0693873
6.90917 0.0709996 0.0693881
6.92419 0.0710018 0.0693887
6.93921 0.0710039 0.0693892
6.95423 0.0710058 0.0693895
6.96925 0.0710076 0.0693898
6.98427 0.0710093 0.06939
6.99929 0.0710109 0.0693901
7.01431 0.0710125 0.0693902
7.02933 0.071014 0.0693902
7.04435 0.0710155 0.0693902
7.05937 0.0710169 0.0693902
7.07439 0.0710184 0.0693902
7.08941 0.0710198 0.0693903
7.10443 0.0710212 0.0693903
7.11945 0.0710227 0.0693904
7.13447 0.0710242 0.0693906
7.14949 0.0710258 0.0693909
7.16451 0.0710274 0.0693912
7.17953 0.0710291 0.0693916
7.19455 0.0710308 0.0693921
7.20957 0.0710326 0.0693926
7.22459 0.0710345 0.0693933
7.23961 0.0710364 0.069394
7.25463 0.0710384 0.0693948
7.26965 0.0710405 0.0693957
7.28467 0.0710426 0.0693967
7.29969 0.0710447 0.0693977
7.31471 0.0710469 0.0693988
7.32973 0.0710492 0.0693999
7.34475 0.0710514 0.0694011
7.35977 0.0710537 0.0694023
7.37479 0.0710559 0.0694035
7.38981 0.0710582 0.0694047
7.40483 0.0710605 0.0694059
7.41985 0.0710627 0.0694071
7.43487 0.0710649 0.0694082
7.44989 0.071067 0.0694093
7.46491 0.0710691 0.0694104
7.47993 0.0710711 0.0694114
7.49495 0.0710731 0.0694124
7.50997 0.071075 0.0694132
7.52499 0.0710768 0.0694141
7.54001 0.0710785 0.0694148
7.55503 0.0710802 0.0694155
7.57005 0.0710817 0.069416
7.58507 0.0710832 0.0694166
7.60009 0.0710846 0.069417
7.61511 0.071086 0.0694174
7.63013 0.0710872 0.0694177
7.64515 0.0710884 0.0694179
7.66017 0.0710896 0.0694181
7.67519 0.0710906 0.0694182
7.69021 0.0710917 0.0694183
7.70523 0.0710926 0.0694184
7.72025 0.0710936 0.0694184
7.73527 0.0710945 0.0694184
7.75029 0.0710954 0.0694184
7.76531 0.0710962 0.0694184
7.78033 0.0710971 0.0694184
7.79535 0.071098 0.0694184
7.81037 0.0710988 0.0694185
7.82539 0.0710997 0.0694185
7.84041 0.0711006 0.0694186
7.85543 0.0711015 0.0694187
7.87045 0.0711025 0.0694189
7.88547 0.0711034 0.0694191
7.90049 0.0711044 0.0694193
7.91551 0.0711055 0.0694196
7.93053 0.0711065 0.0694199
7.94555 0.0711076 0.0694203
7.96057 0.0711087 0.0694207
7.97559 0.0711099 0.0694211
7.99061 0.0711111 0.0694216
8.00563 0.0711123 0.0694221
8.02065 0.0711135 0.0694227
8.03567 0.0711147 0.0694232
8.05069 0.0711159 0.0694238
8.06571 0.0711172 0.0694244
8.08073 0.0711184 0.069425
8.09575 0.0711197 0.0694256
8.11077 0.0711209 0.0694262
8.12579 0.0711221 0.0694267
8.14081 0.0711233 0.0694273
8.15583 0.0711245 0.0694279
8.17085 0.0711256 0.0694284
8.18587 0.0711267 0.0694289
8.20089 0.0711278 0.0694294
8.21591 0.0711289 0.0694298
8.23093 0.0711299 0.0694302
8.24595 0.0711308 0.0694305
8.26097 0.0711317 0.0694309
8.27599 0.0711326 0.0694312
8.29101 0.0711335 0.0694314
8.30603 0.0711343 0.0694316
8.32105 0.071135 0.0694318
8.33607 0.0711357 0.069432
8.35109 0.0711364 0.0694321
8.36611 0.0711371 0.0694322
8.38113 0.0711377 0.0694322
8.39615 0.0711383 0.0694323
8.41117 0.0711389 0.0694323
8.42619 0.0711394 0.0694323
8.44121 0.07114 0.0694323
8.45623 0.0711405 0.0694323
8.47125 0.071141 0.0694323
8.48627 0.0711415 0.0694323
8.50129 0.071142 0.0694323
8.51631 0.0711426 0.0694324
8.53133 0.0711431 0.0694324
8.54635 0.0711436 0.0694324
8.56137 0.0711441 0.0694325
8.57639 0.0711447 0.0694326
8.59141 0.0711452 0.0694327
8.60643 0.0711458 0.0694328
8.62145 0.0711464 0.0694329
8.63647 0.071147 0.0694331
8.65148 0.0711476 0.0694333
8.6665 0.0711482 0.0694335
8.68152 0.0711489 0.0694337
8.69654 0.0711495 0.0694339
8.71156 0.0711502 0.0694342
8.72658 0.0711508 0.0694344
8.7416 0.0711515 0.0694347
8.75662 0.0711522 0.069435
8.77164 0.0711529 0.0694353
8.78666 0.0711536 0.0694356
8.80168 0.0711542 0.0694359
8.8167 0.0711549 0.0694362
8.83172 0.0711556 0.0694365
8.84674 0.0711562 0.0694367
8.86176 0.0711569 0.069437
8.87678 0.0711575 0.0694373
8.8918 0.0711581 0.0694375
8.90682 0.0711587 0.0694377
8.92184 0.0711593 0.069438
8.93686 0.0711598 0.0694381
8.95188 0.0711604 0.0694383
8.9669 0.0711609 0.0694385
8.98192 0.0711614 0.0694386
8.99694 0.0711618 0.0694388
9.01196 0.0711623 0.0694389
9.02698 0.0711627 0.069439
9.042 0.0711631 0.069439
9.05702 0.0711635 0.0694391
9.07204 0.0711639 0.0694391
9.08706 0.0711642 0.0694392
9.10208 0.0711646 0.0694392
9.1171 0.0711649 0.0694392
9.13212 0.0711652 0.0694392
9.14714 0.0711656 0.0694392
9.16216 0.0711659 0.0694392
9.17718 0.0711662 0.0694392
9.1922 0.0711665 0.0694392
9.20722 0.0711668 0.0694392
9.22224 0.0711671 0.0694392
9.23726 0.0711674 0.0694392
9.25228 0.0711677 0.0694393
9.2673 0.071168 0.0694393
9.28232 0.0711683 0.0694393
9.29734 0.0711686 0.0694394
9.31236 0.0711689 0.0694394
9.32738 0.0711693 0.0694395
9.3424 0.0711696 0.0694396
9.35742 0.0711699 0.0694397
9.37244 0.0711703 0.0694398
9.38746 0.0711706 0.0694399
9.40248 0.071171 0.06944
9.4175 0.0711714 0.0694401
9.43252 0.0711717 0.0694402
9.44754 0.0711721 0.0694404
9.46256 0.0711725 0.0694405
9.47758 0.0711728 0.0694407
9.4926 0.0711732 0.0694408
9.50762 0.0711736 0.069441
9.52264 0.071174 0.0694411
9.53766 0.0711743 0.0694412
9.55268 0.0711747 0.0694414
9.5677 0.071175 0.0694415
9.58272 0.0711754 0.0694416
9.59774 0.0711757 0.0694418
9.61276 0.071176 0.0694419
9.62778 0.0711763 0.069442
9.6428 0.0711766 0.0694421
9.65782 0.0711769 0.0694422
9.67284 0.0711772 0.0694422
9.68786 0.0711775 0.0694423
9.70288 0.0711778 0.0694424
9.7179 0.071178 0.0694424
9.73292 0.0711782 0.0694425
9.74794 0.0711785 0.0694425
9.76296 0.0711787 0.0694425
9.77798 0.0711789 0.0694426
9.793 0.0711791 0.0694426
9.80802 0.0711793 0.0694426
9.82304 0.0711795 0.0694426
9.83806 0.0711797 0.0694426
9.85308 0.0711799 0.0694426
9.8681 0.0711801 0.0694426
9.88312 0.0711802 0.0694426
9.89814 0.0711804 0.0694426
9.91316 0.0711806 0.0694426
9.92818 0.0711807 0.0694426
9.9432 0.0711809 0.0694426
9.95822 0.0711811 0.0694426
9.97324 0.0711813 0.0694426
9.98826 0.0711814 0.0694427


==> figures/standing/data/cumu_1.0000.txt <==
t err est
0 0 0
0.0150199 2.23321e-06 8.36049e-09
0.0300399 8.38538e-06 9.34602e-08
0.0450598 1.84102e-05 5.14068e-07
0.0600798 3.19591e-05 1.89022e-06
0.0750997 4.85073e-05 5.34434e-06
0.0901196 6.76624e-05 1.26086e-05
0.10514 8.96124e-05 2.60878e-05
0.12016 0.000115742 4.88724e-05
0.135179 0.00014925 8.47022e-05
0.150199 0.000195313 0.000137884
0.165219 0.000260452 0.000213168
0.180239 0.000351448 0.000315588
0.195259 0.000474573 0.000450283
0.210279 0.000635368 0.000622293
0.225299 0.00083866 0.000836353
0.240319 0.00108857 0.00109669
0.255339 0.00138843 0.00140681
0.270359 0.0017407 0.00176935
0.285379 0.0021468 0.00218591
0.300399 0.00260702 0.00265691
0.315419 0.00312045 0.00318152
0.330439 0.0036849 0.00375763
0.345459 0.00429693 0.0043818
0.360479 0.00495183 0.00504932
0.375498 0.00564373 0.00575425
0.390518 0.00636568 0.00648958
0.405538 0.0071098 0.00724733
0.420558 0.00786748 0.00801873
0.435578 0.00862951 0.00879446
0.450598 0.00938637 0.00956483
0.465618 0.0101285 0.0103201
0.480638 0.0108463 0.0110505
0.495658 0.0115308 0.0117469
0.510678 0.0121736 0.0124008
0.525698 0.0127672 0.0130045
0.540718 0.0133052 0.0135515
0.555738 0.0137827 0.0140367
0.570758 0.0141962 0.0144567
0.585778 0.0145442 0.0148097
0.600798 0.0148268 0.015096
0.615818 0.0150463 0.0153179
0.630837 0.0152071 0.0154799
0.645857 0.0153156 0.0155883
0.660877 0.0153803 0.0156521
0.675897 0.0154117 0.0156817
0.690917 0.015422 0.0156897
0.705937 0.0154245 0.0156897
0.720957 0.0154337 0.0156964
0.735977 0.0154639 0.0157247
0.750997 0.0155293 0.0157889
0.766017 0.0156423 0.0159019
0.781037 0.0158132 0.0160742
0.796057 0.0160497 0.0163137
0.811077 0.016356 0.0166248
0.826097 0.0167329 0.0170084
0.841117 0.0171783 0.0174621
0.856137 0.0176871 0.017981
0.871156 0.0182524 0.0185578
0.886176 0.0188658 0.019184
0.901196 0.0195181 0.01985
0.916216 0.0202 0.0205463
0.931236 0.0209023 0.0212636
0.946256 0.0216165 0.0219928
0.961276 0.0223346 0.022726
0.976296 0.0230494 0.0234555
0.991316 0.0237545 0.024175
1.00634 0.0244443 0.0248786
1.02136 0.0251138 0.0255612
1.03638 0.0257587 0.0262184
1.0514 0.0263755 0.0268467
1.06642 0.026961 0.0274428
1.08144 0.027513 0.0280044
1.09646 0.0280296 0.0285297
1.11148 0.0285095 0.0290171
1.1265 0.0289519 0.0294661
1.14152 0.0293564 0.0298761
1.15654 0.0297231 0.0302474
1.17156 0.0300525 0.0305804
1.18658 0.0303456 0.030876
1.2016 0.0306034 0.0311355
1.21662 0.0308276 0.0313605
1.23164 0.0310199 0.0315528
1.24665 0.0311824 0.0317145
1.26167 0.0313173 0.031848
1.27669 0.0314271 0.0319557
1.29171 0.0315144 0.0320403
1.30673 0.0315818 0.0321045
1.32175 0.031632 0.0321513
1.33677 0.0316679 0.0321833
1.35179 0.0316923 0.0322036
1.36681 0.0317078 0.0322148
1.38183 0.0317171 0.0322198
1.39685 0.0317227 0.032221
1.41187 0.0317271 0.032221
1.42689 0.0317323 0.032222
1.44191 0.0317404 0.0322261
1.45693 0.0317532 0.032235
1.47195 0.0317721 0.0322502
1.48697 0.0317983 0.0322732
1.50199 0.031833 0.0323048
1.51701 0.0318767 0.0323457
1.53203 0.0319298 0.0323965
1.54705 0.0319926 0.0324572
1.56207 0.0320649 0.0325278
1.57709 0.0321465 0.0326079
1.59211 0.0322368 0.0326971
1.60713 0.0323352 0.0327945
1.62215 0.0324407 0.0328993
1.63717 0.0325524 0.0330104
1.65219 0.0326691 0.0331268
1.66721 0.0327899 0.0332473
1.68223 0.0329134 0.0333707
1.69725 0.0330386 0.0334956
1.71227 0.0331641 0.033621
1.72729 0.0332889 0.0337456
1.74231 0.0334118 0.0338683
1.75733 0.0335319 0.033988
1.77235 0.0336482 0.0341038
1.78737 0.0337599 0.0342149
1.80239 0.0338662 0.0343204
1.81741 0.0339666 0.0344198
1.83243 0.0340605 0.0345126
1.84745 0.0341476 0.0345983
1.86247 0.0342277 0.0346768
1.87749 0.0343005 0.0347478
1.89251 0.034366 0.0348114
1.90753 0.0344243 0.0348676
1.92255 0.0344757 0.0349166
1.93757 0.0345203 0.0349587
1.95259 0.0345585 0.0349943
1.96761 0.0345907 0.0350237
1.98263 0.0346174 0.0350476
1.99765 0.0346391 0.0350663
2.01267 0.0346564 0.0350806
2.02769 0.0346699 0.035091
2.04271 0.0346802 0.0350981
2.05773 0.0346878 0.0351026
2.07275 0.0346934 0.0351051
2.08777 0.0346976 0.0351062
2.10279 0.0347009 0.0351064
2.11781 0.0347039 0.0351064
2.13283 0.0347071 0.0351067
2.14785 0.0347108 0.0351076
2.16287 0.0347156 0.0351096
2.17789 0.0347216 0.035113
2.19291 0.0347293 0.0351182
2.20793 0.0347388 0.0351253
2.22295 0.0347503 0.0351345
2.23797 0.0347639 0.035146
2.25299 0.0347796 0.0351597
2.26801 0.0347975 0.0351756
2.28303 0.0348174 0.0351937
2.29805 0.0348393 0.0352139
2.31307 0.0348631 0.035236
2.32809 0.0348885 0.0352598
2.34311 0.0349153 0.0352851
2.35813 0.0349433 0.0353117
2.37315 0.0349723 0.0353394
2.38817 0.035002 0.0353677
2.40319 0.0350321 0.0353965
2.41821 0.0350623 0.0354254
2.43323 0.0350924 0.0354543
2.44825 0.0351222 0.0354828
2.46327 0.0351514 0.0355107
2.47829 0.0351797 0.0355377
2.49331 0.035207 0.0355637
2.50833 0.0352331 0.0355885
2.52335 0.0352578 0.0356119
2.53837 0.035281 0.0356337
2.55339 0.0353027 0.035654
2.56841 0.0353227 0.0356725
2.58343 0.035341 0.0356894
2.59845 0.0353576 0.0357044
2.61347 0.0353725 0.0357178
2.62849 0.0353857 0.0357294
2.64351 0.0353973 0.0357394
2.65853 0.0354074 0.0357479
2.67355 0.035416 0.0357549
2.68857 0.0354233 0.0357606
2.70359 0.0354294 0.0357651
2.71861 0.0354344 0.0357685
2.73363 0.0354385 0.0357709
2.74865 0.0354418 0.0357726
2.76367 0.0354445 0.0357737
2.77869 0.0354467 0.0357743
2.79371 0.0354485 0.0357745
2.80873 0.03545 0.0357746
2.82375 0.0354515 0.0357746
2.83877 0.035453 0.0357747
2.85379 0.0354546 0.0357749
2.86881 0.0354564 0.0357754
2.88383 0.0354586 0.0357762
2.89885 0.0354611 0.0357774
2.91387 0.035464 0.0357792
2.92889 0.0354674 0.0357814
2.94391 0.0354713 0.0357841
2.95893 0.0354756 0.0357874
2.97395 0.0354805 0.0357912
2.98897 0.0354858 0.0357956
3.00399 0.0354917 0.0358004
3.01901 0.0354979 0.0358057
3.03403 0.0355045 0.0358114
3.04905 0.0355115 0.0358175
3.06407 0.0355187 0.0358239
3.07909 0.0355262 0.0358306
3.09411 0.0355338 0.0358374
3.10913 0.0355415 0.0358443
3.12415 0.0355492 0.0358513
3.13917 0.0355569 0.0358582
3.15419 0.0355646 0.0358651
3.16921 0.035572 0.0358718
3.18423 0.0355793 0.0358784
3.19925 0.0355863 0.0358846
3.21427 0.035593 0.0358906
3.22929 0.0355994 0.0358963
3.24431 0.0356054 0.0359016
3.25933 0.035611 0.0359064
3.27435 0.0356162 0.0359109
3.28937 0.035621 0.035915
3.30439 0.0356254 0.0359186
3.31941 0.0356294 0.0359219
3.33443 0.0356329 0.0359247
3.34945 0.0356361 0.0359271
3.36447 0.0356388 0.0359292
3.37949 0.0356412 0.0359309
3.39451 0.0356433 0.0359322
3.40953 0.0356451 0.0359333
3.42455 0.0356466 0.0359341
3.43957 0.0356479 0.0359347
3.45459 0.035649 0.0359351
3.46961 0.0356499 0.0359354
3.48463 0.0356507 0.0359355
3.49965 0.0356514 0.0359356
3.51467 0.0356521 0.0359356
3.52969 0.0356527 0.0359356
3.54471 0.0356533 0.0359356
3.55973 0.0356539 0.0359357
3.57475 0.0356546 0.0359358
3.58977 0.0356553 0.035936
3.60479 0.0356562 0.0359363
3.61981 0.0356571 0.0359367
3.63483 0.0356581 0.0359373
3.64985 0.0356593 0.0359379
3.66487 0.0356605 0.0359387
3.67989 0.0356619 0.0359397
3.69491 0.0356634 0.0359407
3.70992 0.035665 0.0359419
3.72494 0.0356667 0.0359432
3.73996 0.0356684 0.0359446
3.75498 0.0356703 0.0359461
3.77 0.0356722 0.0359476
3.78502 0.0356742 0.0359492
3.80004 0.0356762 0.0359509
3.81506 0.0356782 0.0359526
3.83008 0.0356803 0.0359543
3.8451 0.0356823 0.035956
3.86012 0.0356843 0.0359576
3.87514 0.0356862 0.0359593
3.89016 0.0356881 0.0359608
3.90518 0.03569 0.0359624
3.9202 0.0356917 0.0359638
3.93522 0.0356934 0.0359652
3.95024 0.035695 0.0359665
3.96526 0.0356965 0.0359677
3.98028 0.0356979 0.0359688
3.9953 0.0356992 0.0359698
4.01032 0.0357003 0.0359706
4.02534 0.0357014 0.0359714
4.04036 0.0357024 0.0359721
4.05538 0.0357033 0.0359727
4.0704 0.035704 0.0359732
4.08542 0.0357047 0.0359736
4.10044 0.0357053 0.0359739
4.11546 0.0357059 0.0359742
4.13048 0.0357063 0.0359744
4.1455 0.0357067 0.0359745
4.16052 0.0357071 0.0359746
4.17554 0.0357074 0.0359747
4.19056 0.0357077 0.0359747
4.20558 0.0357079 0.0359748
4.2206 0.0357082 0.0359748
4.23562 0.0357084 0.0359748
4.25064 0.0357086 0.0359748
4.26566 0.0357088 0.0359748
4.28068 0.0357091 0.0359748
4.2957 0.0357093 0.0359749
4.31072 0.0357096 0.0359749
4.32574 0.0357099 0.035975
4.34076 0.0357102 0.0359752
4.35578 0.0357105 0.0359753
4.3708 0.0357109 0.0359755
4.38582 0.0357113 0.0359757
4.40084 0.0357117 0.035976
4.41586 0.0357122 0.0359763
4.43088 0.0357126 0.0359766
4.4459 0.0357131 0.0359769
4.46092 0.0357136 0.0359773
4.47594 0.0357141 0.0359777
4.49096 0.0357147 0.0359781
4.50598 0.0357152 0.0359785
4.521 0.0357157 0.0359789
4.53602 0.0357163 0.0359793
4.55104 0.0357168 0.0359797
4.56606 0.0357174 0.0359801
4.58108 0.0357179 0.0359805
4.5961 0.0357184 0.0359809
4.61112 0.0357189 0.0359813
4.62614 0.0357193 0.0359816
4.64116 0.0357198 0.035982
4.65618 0.0357202 0.0359823
4.6712 0.0357206 0.0359826
4.68622 0.035721 0.0359828
4.70124 0.0357213 0.0359831
4.71626 0.0357217 0.0359833
4.73128 0.0357219 0.0359835
4.7463 0.0357222 0.0359837
4.76132 0.0357225 0.0359838
4.77634 0.0357227 0.0359839
4.79136 0.0357229 0.035984
4.80638 0.0357231 0.0359841
4.8214 0.0357232 0.0359842
4.83642 0.0357234 0.0359842
4.85144 0.0357235 0.0359842
4.86646 0.0357236 0.0359843
4.88148 0.0357237 0.0359843
4.8965 0.0357238 0.0359843
4.91152 0.0357239 0.0359843
4.92654 0.035724 0.0359843
4.94156 0.035724 0.0359843
4.95658 0.0357241 0.0359843
4.9716 0.0357242 0.0359843
4.98662 0.0357243 0.0359843
5.00164 0.0357243 0.0359843
5.01666 0.0357244 0.0359843
5.03168 0.0357245 0.0359844
5.0467 0.0357246 0.0359844
5.06172 0.0357247 0.0359844
5.07674 0.0357248 0.0359845
5.09176 0.0357249 0.0359845
5.10678 0.0357251 0.0359846
5.1218 0.0357252 0.0359847
5.13682 0.0357253 0.0359847
5.15184 0.0357254 0.0359848
5.16686 0.0357256 0.0359849
5.18188 0.0357257 0.035985
5.1969 0.0357259 0.0359851
5.21192 0.035726 0.0359852
5.22694 0.0357262 0.0359853
5.24196 0.0357263 0.0359854
5.25698 0.0357264 0.0359855
5.272 0.0357266 0.0359856
5.28702 0.0357267 0.0359857
5.30204 0.0357269 0.0359858
5.31706 0.035727 0.0359859
5.33208 0.0357271 0.035986
5.3471 0.0357272 0.0359861
5.36212 0.0357274 0.0359861
5.37714 0.0357275 0.0359862
5.39216 0.0357276 0.0359863
5.40718 0.0357277 0.0359863
5.4222 0.0357277 0.0359864
5.43722 0.0357278 0.0359864
5.45224 0.0357279 0.0359865
5.46726 0.035728 0.0359865
5.48228 0.035728 0.0359865
5.4973 0.0357281 0.0359866
5.51232 0.0357281 0.0359866
5.52734 0.0357282 0.0359866
5.54236 0.0357282 0.0359866
5.55738 0.0357283 0.0359866
5.5724 0.0357283 0.0359866
5.58742 0.0357283 0.0359866
5.60244 0.0357284 0.0359866
5.61746 0.0357284 0.0359866
5.63248 0.0357284 0.0359866
5.6475 0.0357284 0.0359866
5.66252 0.0357285 0.0359866
5.67754 0.0357285 0.0359866
5.69256 0.0357285 0.0359866
5.70758 0.0357285 0.0359866
5.7226 0.0357286 0.0359866
5.73762 0.0357286 0.0359866
5.75264 0.0357286 0.0359866
5.76766 0.0357287 0.0359867
5.78268 0.0357287 0.0359867
5.7977 0.0357287 0.0359867
5.81272 0.0357288 0.0359867
5.82774 0.0357288 0.0359867
5.84276 0.0357288 0.0359867
5.85778 0.0357289 0.0359867
5.8728 0.0357289 0.0359868
5.88782 0.0357289 0.0359868
5.90284 0.035729 0.0359868
5.91786 0.035729 0.0359868
5.93288 0.0357291 0.0359869
5.9479 0.0357291 0.0359869
5.96292 0.0357291 0.0359869
5.97794 0.0357292 0.0359869
5.99296 0.0357292 0.035987
6.00798 0.0357292 0.035987
6.023 0.0357293 0.035987
6.03802 0.0357293 0.035987
6.05304 0.0357293 0.035987
6.06806 0.0357294 0.0359871
6.08308 0.0357294 0.0359871
6.0981 0.0357294 0.0359871
6.11312 0.0357295 0.0359871
6.12814 0.0357295 0.0359871
6.14316 0.0357295 0.0359871
6.15818 0.0357295 0.0359871
6.17319 0.0357295 0.0359872
6.18821 0.0357296 0.0359872
6.20323 0.0357296 0.0359872
6.21825 0.0357296 0.0359872
6.23327 0.0357296 0.0359872
6.24829 0.0357296 0.0359872
6.26331 0.0357296 0.0359872
6.27833 0.0357296 0.0359872
6.29335 0.0357297 0.0359872
6.30837 0.0357297 0.0359872
6.32339 0.0357297 0.0359872
6.33841 0.0357297 0.0359872
6.35343 0.0357297 0.0359872
6.36845 0.0357297 0.0359872
6.38347 0.0357297 0.0359872
6.39849 0.0357297 0.0359872
6.41351 0.0357297 0.0359872
6.42853 0.0357297 0.0359872
6.44355 0.0357297 0.0359872
6.45857 0.0357297 0.0359872
6.47359 0.0357298 0.0359872
6.48861 0.0357298 0.0359872
6.50363 0.0357298 0.0359872
6.51865 0.0357298 0.0359872
6.53367 0.0357298 0.0359872
6.54869 0.0357298 0.0359872
6.56371 0.0357298 0.0359872
6.57873 0.0357298 0.0359872
6.59375 0.0357298 0.0359872
6.60877 0.0357298 0.0359872
6.62379 0.0357299 0.0359872
6.63881 0.0357299 0.0359872
6.65383 0.0357299 0.0359873
6.66885 0.0357299 0.0359873
6.68387 0.0357299 0.0359873
6.69889 0.0357299 0.0359873
6.71391 0.0357299 0.0359873
6.72893 0.0357299 0.0359873
6.74395 0.0357299 0.0359873
6.75897 0.0357299 0.0359873
6.77399 0.03573 0.0359873
6.78901 0.03573 0.0359873
6.80403 0.03573 0.0359873
6.81905 0.03573 0.0359873
6.83407 0.03573 0.0359873
6.84909 0.03573 0.0359873
6.86411 0.03573 0.0359873
6.87913 0.03573 0.0359873
6.89415 0.03573 0.0359873
6.90917 0.03573 0.0359873
6.92419 0.03573 0.0359873
6.93921 0.03573 0.0359873
6.95423 0.03573 0.0359873
6.96925 0.03573 0.0359873
6.98427 0.03573 0.0359873
6.99929 0.03573 0.0359873
7.01431 0.03573 0.0359873
7.02933 0.03573 0.0359873
7.04435 0.03573 0.0359873
7.05937 0.03573 0.0359873
7.07439 0.03573 0.0359873
7.08941 0.03573 0.0359873
7.10443 0.03573 0.0359873
7.11945 0.03573 0.0359873
7.13447 0.0357301 0.0359873
7.14949 0.0357301 0.0359873
7.16451 0.0357301 0.0359873
7.17953 0.0357301 0.0359873
7.19455 0.0357301 0.0359873
7.20957 0.0357301 0.0359873
7.22459 0.0357301 0.0359873
7.23961 0.0357301 0.0359873
7.25463 0.0357301 0.0359873
7.26965 0.0357301 0.0359873
7.28467 0.0357301 0.0359873
7.29969 0.0357301 0.0359873
7.31471 0.0357301 0.0359873
7.32973 0.0357301 0.0359873
7.34475 0.0357301 0.0359873
7.35977 0.0357301 0.0359873
7.37479 0.0357301 0.0359873
7.38981 0.0357301 0.0359873
7.40483 0.0357301 0.0359873
7.41985 0.0357301 0.0359873
7.43487 0.0357301 0.0359873
7.44989 0.0357301 0.0359873
7.46491 0.0357301 0.0359873
7.47993 0.0357301 0.0359874
7.49495 0.0357301 0.0359874
7.50997 0.0357301 0.0359874
7.52499 0.0357301 0.0359874
7.54001 0.0357301 0.0359874
7.55503 0.0357301 0.0359874
7.57005 0.0357301 0.0359874
7.58507 0.0357301 0.0359874
7.60009 0.0357301 0.0359874
7.61511 0.0357301 0.0359874
7.63013 0.0357301 0.0359874
7.64515 0.0357301 0.0359874
7.66017 0.0357301 0.0359874
7.67519 0.0357301 0.0359874
7.69021 0.0357301 0.0359874
7.70523 0.0357301 0.0359874
7.72025 0.0357301 0.0359874
7.73527 0.0357301 0.0359874
7.75029 0.0357301 0.0359874
7.76531 0.0357301 0.0359874
7.78033 0.0357301 0.0359874
7.79535 0.0357301 0.0359874
7.81037 0.0357301 0.0359874
7.82539 0.0357301 0.0359874
7.84041 0.0357301 0.0359874
7.85543 0.0357301 0.0359874
7.87045 0.0357301 0.0359874
7.88547 0.0357301 0.0359874
7.90049 0.0357301 0.0359874
7.91551 0.0357301 0.0359874
7.93053 0.0357301 0.0359874
7.94555 0.0357301 0.0359874
7.96057 0.0357301 0.0359874
7.97559 0.0357301 0.0359874
7.99061 0.0357301 0.0359874
8.00563 0.0357302 0.0359874
8.02065 0.0357302 0.0359874
8.03567 0.0357302 0.0359874
8.05069 0.0357302 0.0359874
8.06571 0.0357302 0.0359874
8.08073 0.0357302 0.0359874
8.09575 0.0357302 0.0359874
8.11077 0.0357302 0.0359874
8.12579 0.0357302 0.0359874
8.14081 0.0357302 0.0359874
8.15583 0.0357302 0.0359874
8.17085 0.0357302 0.0359874
8.18587 0.0357302 0.0359874
8.20089 0.0357302 0.0359874
8.21591 0.0357302 0.0359874
8.23093 0.0357302 0.0359874
8.24595 0.0357302 0.0359874
8.26097 0.0357302 0.0359874
8.27599 0.0357302 0.0359874
8.29101 0.0357302 0.0359874
8.30603 0.0357302 0.0359874
8.32105 0.0357302 0.0359874
8.33607 0.0357302 0.0359874
8.35109 0.0357302 0.0359874
8.36611 0.0357302 0.0359874
8.38113 0.0357302 0.0359874
8.39615 0.0357302 0.0359874
8.41117 0.0357302 0.0359874
8.42619 0.0357302 0.0359874
8.44121 0.0357302 0.0359874
8.45623 0.0357302 0.0359874
8.47125 0.0357302 0.0359874
8.48627 0.0357302 0.0359874
8.50129 0.0357302 0.0359874
8.51631 0.0357302 0.0359874
8.53133 0.0357302 0.0359874
8.54635 0.0357302 0.0359874
8.56137 0.0357302 0.0359874
8.57639 0.0357302 0.0359874
8.59141 0.0357302 0.0359874
8.60643 0.0357302 0.0359874
8.62145 0.0357302 0.0359874
8.63647 0.0357302 0.0359874
8.65148 0.0357302 0.0359874
8.6665 0.0357302 0.0359874
8.68152 0.0357302 0.0359874
8.69654 0.0357302 0.0359874
8.71156 0.0357302 0.0359874
8.72658 0.0357302 0.0359874
8.7416 0.0357302 0.0359874
8.75662 0.0357302 0.0359874
8.77164 0.0357302 0.0359874
8.78666 0.0357302 0.0359874
8.80168 0.0357302 0.0359874
8.8167 0.0357302 0.0359874
8.83172 0.0357302 0.0359874
8.84674 0.0357302 0.0359874
8.86176 0.0357302 0.0359874
8.87678 0.0357302 0.0359874
8.8918 0.0357302 0.0359874
8.90682 0.0357302 0.0359874
8.92184 0.0357302 0.0359874
8.93686 0.0357302 0.0359874
8.95188 0.0357302 0.0359874
8.9669 0.0357302 0.0359874
8.98192 0.0357302 0.0359874
8.99694 0.0357302 0.0359874
9.01196 0.0357302 0.0359874
9.02698 0.0357302 0.0359874
9.042 0.0357302 0.0359874
9.05702 0.0357302 0.0359874
9.07204 0.0357302 0.0359874
9.08706 0.0357302 0.0359874
9.10208 0.0357302 0.0359874
9.1171 0.0357302 0.0359874
9.13212 0.0357302 0.0359874
9.14714 0.0357302 0.0359874
9.16216 0.0357302 0.0359874
9.17718 0.0357302 0.0359874
9.1922 0.0357302 0.0359874
9.20722 0.0357302 0.0359874
9.22224 0.0357302 0.0359874
9.23726 0.0357302 0.0359874
9.25228 0.0357302 0.0359874
9.2673 0.0357302 0.0359874
9.28232 0.0357302 0.0359874
9.29734 0.0357302 0.0359874
9.31236 0.0357302 0.0359874
9.32738 0.0357302 0.0359874
9.3424 0.0357302 0.0359874
9.35742 0.0357302 0.0359874
9.37244 0.0357302 0.0359874
9.38746 0.0357302 0.0359874
9.40248 0.0357302 0.0359874
9.4175 0.0357302 0.0359874
9.43252 0.0357302 0.0359874
9.44754 0.0357302 0.0359874
9.46256 0.0357302 0.0359874
9.47758 0.0357302 0.0359874
9.4926 0.0357302 0.0359874
9.50762 0.0357302 0.0359874
9.52264 0.0357302 0.0359874
9.53766 0.0357302 0.0359874
9.55268 0.0357302 0.0359874
9.5677 0.0357302 0.0359874
9.58272 0.0357302 0.0359874
9.59774 0.0357302 0.0359874
9.61276 0.0357302 0.0359874
9.62778 0.0357302 0.0359874
9.6428 0.0357302 0.0359874
9.65782 0.0357302 0.0359874
9.67284 0.0357302 0.0359874
9.68786 0.0357302 0.0359874
9.70288 0.0357302 0.0359874
9.7179 0.0357302 0.0359874
9.73292 0.0357302 0.0359874
9.74794 0.0357302 0.0359874
9.76296 0.0357302 0.0359874
9.77798 0.0357302 0.0359874
9.793 0.0357302 0.0359874
9.80802 0.0357302 0.0359874
9.82304 0.0357302 0.0359874
9.83806 0.0357302 0.0359874
9.85308 0.0357302 0.0359874
9.8681 0.0357302 0.0359874
9.88312 0.0357302 0.0359874
9.89814 0.0357302 0.0359874
9.91316 0.0357302 0.0359874
9.92818 0.0357302 0.0359874
9.9432 0.0357302 0.0359874
9.95822 0.0357302 0.0359874
9.97324 0.0357302 0.0359874
9.98826 0.0357302 0.0359874


==> figures/standing/data/inst.txt <==
t err est
0 0 0
0.0150199 1.84977e-05 6.92501e-08
0.0300399 6.7961e-05 7.82698e-07
0.0450598 0.000139896 4.31476e-06
0.0600798 0.000226357 1.5761e-05
0.0750997 0.00032097 4.39699e-05
0.0901196 0.000421205 0.000101969
0.10514 0.000532567 0.000207012
0.12016 0.000674019 0.000380265
0.135179 0.000880159 0.000646187
0.150199 0.00119456 0.00103164
0.165219 0.00165849 0.00156479
0.180239 0.00230566 0.00227386
0.195259 0.00316326 0.00318581
0.210279 0.00425377 0.00432494
0.225299 0.00559532 0.00571156
0.240319 0.00720099 0.00736072
0.255339 0.00907788 0.00928108
0.270359 0.0112261 0.0114739
0.285379 0.0136381 0.0139325
0.300399 0.0162979 0.0166412
0.315419 0.019181 0.0195758
0.330439 0.0222543 0.0227028
0.345459 0.0254761 0.0259804
0.360479 0.0287971 0.0293584
0.375498 0.0321607 0.0327794
0.390518 0.0355042 0.0361798
0.405538 0.0387601 0.0394907
0.420558 0.0418571 0.0426399
0.435578 0.0447222 0.0455528
0.450598 0.047282 0.0481544
0.465618 0.049464 0.0503712
0.480638 0.0511992 0.0521324
0.495658 0.0524227 0.0533719
0.510678 0.0530763 0.0540301
0.525698 0.0531091 0.0540548
0.540718 0.0524793 0.053403
0.555738 0.0511551 0.0520418
0.570758 0.0491158 0.0499492
0.585778 0.0463525 0.047115
0.600798 0.0428686 0.0435409
0.615818 0.0386803 0.0392407
0.630837 0.0338176 0.0342401
0.645857 0.0283261 0.0285761
0.660877 0.0222735 0.0222964
0.675897 0.0157753 0.0154583
0.690917 0.00914622 0.00812774
0.705937 0.00461937 0.000382088
0.720957 0.00891476 0.00771514
0.735977 0.016474 0.0160662
0.750997 0.0246075 0.0245922
0.766017 0.0329391 0.0332082
0.781037 0.041321 0.0418306
0.796057 0.0496514 0.0503783
0.811077 0.0578454 0.0587745
0.826097 0.0658282 0.0669479
0.841117 0.0735337 0.0748333
0.856137 0.0809038 0.0823729
0.871156 0.0878887 0.0895163
0.886176 0.0944464 0.096221
0.901196 0.100543 0.102452
0.916216 0.106151 0.108182
0.931236 0.111251 0.113388
0.946256 0.115828 0.118056
0.961276 0.11987 0.122173
0.976296 0.123368 0.12573
0.991316 0.126317 0.128718
1.00634 0.128704 0.13113
1.02136 0.130517 0.132955
1.03638 0.131752 0.134186
1.0514 0.132402 0.134817
1.06642 0.132466 0.134846
1.08144 0.131944 0.134273
1.09646 0.130839 0.133099
1.11148 0.129156 0.13133
1.1265 0.126903 0.128975
1.14152 0.124091 0.126043
1.15654 0.120734 0.122548
1.17156 0.116848 0.118505
1.18658 0.112451 0.113933
1.2016 0.107567 0.108851
1.21662 0.102218 0.103284
1.23164 0.0964324 0.0972542
1.24665 0.0902401 0.0907901
1.26167 0.083675 0.0839203
1.27669 0.076775 0.0766755
1.29171 0.0695833 0.069088
1.30673 0.062151 0.0611918
1.32175 0.054541 0.0530222
1.33677 0.0468377 0.0446156
1.35179 0.039166 0.0360096
1.36681 0.0317374 0.0272428
1.38183 0.0249637 0.0183541
1.39685 0.0197171 0.00938352
1.41187 0.0175597 0.000371804
1.42689 0.0195841 0.00864336
1.44191 0.0247625 0.0176189
1.45693 0.0315176 0.0265158
1.47195 0.0389547 0.0352942
1.48697 0.0466515 0.0439148
1.50199 0.0543918 0.0523392
1.51701 0.0620486 0.0605297
1.53203 0.0695368 0.0684497
1.54705 0.0767924 0.0760639
1.56207 0.0837642 0.0833381
1.57709 0.0904086 0.0902399
1.59211 0.0966873 0.0967385
1.60713 0.102567 0.102805
1.62215 0.108016 0.108411
1.63717 0.113008 0.113534
1.65219 0.117518 0.118149
1.66721 0.121524 0.122236
1.68223 0.125008 0.125776
1.69725 0.127953 0.128755
1.71227 0.130346 0.131158
1.72729 0.132175 0.132975
1.74231 0.133434 0.134198
1.75733 0.134115 0.134821
1.77235 0.134218 0.134842
1.78737 0.133743 0.13426
1.80239 0.132692 0.133078
1.81741 0.131072 0.131302
1.83243 0.128892 0.128938
1.84745 0.126164 0.125998
1.86247 0.122904 0.122496
1.87749 0.119128 0.118446
1.89251 0.11486 0.113866
1.90753 0.110122 0.108778
1.92255 0.104945 0.103204
1.93757 0.0993591 0.0971679
1.95259 0.0934031 0.0906981
1.96761 0.0871197 0.0838229
1.98263 0.0805596 0.0765731
1.99765 0.0737838 0.0689812
2.01267 0.0668686 0.061081
2.02769 0.0599129 0.0529078
2.04271 0.0530518 0.0444981
2.05773 0.0464797 0.0358896
2.07275 0.0404861 0.0271208
2.08777 0.0355017 0.0182307
2.10279 0.0321119 0.00925921
2.11781 0.0309181 0.000248084
2.13283 0.0321915 0.00876778
2.14785 0.0356531 0.0177426
2.16287 0.0407016 0.0266381
2.17789 0.0467564 0.0354146
2.19291 0.0533916 0.0440328
2.20793 0.0603208 0.0524542
2.22295 0.0673517 0.0606413
2.23797 0.0743503 0.0685574
2.25299 0.081218 0.0761671
2.26801 0.0878792 0.0834364
2.28303 0.094273 0.0903329
2.29805 0.100349 0.0968257
2.31307 0.106063 0.102886
2.32809 0.11138 0.108486
2.34311 0.116265 0.113602
2.35813 0.120691 0.118209
2.37315 0.124634 0.122289
2.38817 0.128071 0.125822
2.40319 0.130985 0.128793
2.41821 0.133362 0.131188
2.43323 0.135188 0.132997
2.44825 0.136457 0.134211
2.46327 0.137163 0.134826
2.47829 0.137302 0.134839
2.49331 0.136875 0.134248
2.50833 0.135887 0.133058
2.52335 0.134345 0.131273
2.53837 0.132258 0.128902
2.55339 0.129639 0.125954
2.56841 0.126507 0.122444
2.58343 0.122881 0.118386
2.59845 0.118787 0.1138
2.61347 0.114251 0.108704
2.62849 0.109308 0.103123
2.64351 0.103997 0.0970813
2.65853 0.0983623 0.0906056
2.67355 0.0924572 0.083725
2.68857 0.086345 0.0764702
2.70359 0.0801029 0.0688737
2.71861 0.0738262 0.0609694
2.73363 0.0676359 0.0527926
2.74865 0.0616886 0.04438
2.76367 0.0561874 0.035769
2.77869 0.0513934 0.0269982
2.79371 0.0476222 0.0181068
2.80873 0.0452096 0.00913445
2.82375 0.044428 0.000122825
2.83877 0.0453804 0.00889253
2.85379 0.0479525 0.0178665
2.86881 0.0518673 0.0267607
2.88383 0.0567908 0.0355353
2.89885 0.0624125 0.0441512
2.91387 0.0684769 0.0525697
2.92889 0.0747852 0.0607533
2.94391 0.0811844 0.0686655
2.95893 0.0875556 0.0762707
2.97395 0.0938051 0.0835352
2.98897 0.099857 0.0904263
3.00399 0.105649 0.0969133
3.01901 0.111127 0.102967
3.03403 0.116248 0.108561
3.04905 0.120974 0.11367
3.06407 0.12527 0.11827
3.07909 0.129109 0.122343
3.09411 0.132467 0.125868
3.10913 0.135323 0.128831
3.12415 0.137662 0.131218
3.13917 0.139469 0.133019
3.15419 0.140737 0.134225
3.16921 0.141458 0.134831
3.18423 0.14163 0.134835
3.19925 0.141255 0.134236
3.21427 0.140335 0.133038
3.22929 0.138879 0.131245
3.24431 0.136899 0.128865
3.25933 0.134408 0.125909
3.27435 0.131427 0.122391
3.28937 0.127978 0.118326
3.30439 0.124089 0.113732
3.31941 0.119792 0.10863
3.33443 0.115124 0.103042
3.34945 0.110131 0.0969939
3.36447 0.104864 0.0905122
3.37949 0.0993843 0.0836261
3.39451 0.0937632 0.0763663
3.40953 0.0880872 0.0687653
3.42455 0.0824602 0.0608569
3.43957 0.0770078 0.0526766
3.45459 0.0718818 0.044261
3.46961 0.0672626 0.0356475
3.48463 0.0633563 0.0268747
3.49965 0.0603819 0.0179819
3.51467 0.0585429 0.0090087
3.52969 0.0579862 3.40423e-05
3.54471 0.0587633 0.00901838
3.55973 0.0608146 0.0179915
3.57475 0.0639883 0.0268843
3.58977 0.0680803 0.0356569
3.60479 0.0728742 0.0442702
3.61981 0.0781681 0.0526857
3.63483 0.0837858 0.0608657
3.64985 0.0895796 0.0687737
3.66487 0.0954267 0.0763744
3.67989 0.101226 0.0836337
3.69491 0.106893 0.0905193
3.70992 0.112356 0.0970004
3.72494 0.117557 0.103048
3.73996 0.122444 0.108635
3.75498 0.126973 0.113737
3.77 0.131108 0.11833
3.78502 0.134815 0.122394
3.80004 0.13807 0.125912
3.81506 0.140848 0.128867
3.83008 0.143131 0.131246
3.8451 0.144907 0.133038
3.86012 0.146163 0.134236
3.87514 0.146893 0.134834
3.89016 0.147095 0.13483
3.90518 0.146769 0.134222
3.9202 0.14592 0.133016
3.93522 0.144557 0.131214
3.95024 0.142691 0.128827
3.96526 0.140339 0.125863
3.98028 0.137523 0.122337
3.9953 0.134266 0.118265
4.01032 0.1306 0.113664
4.02534 0.126559 0.108555
4.04036 0.122186 0.102961
4.05538 0.117528 0.0969067
4.0704 0.112643 0.0904194
4.08542 0.107595 0.0835281
4.10044 0.10246 0.0762635
4.11546 0.097328 0.0686581
4.13048 0.0923015 0.0607458
4.1455 0.0875001 0.0525621
4.16052 0.0830601 0.0441434
4.17554 0.0791324 0.0355275
4.19056 0.0758761 0.0267528
4.20558 0.0734471 0.0178586
4.2206 0.0719793 0.00888451
4.23562 0.0715634 0.000130885
4.25064 0.0722302 0.00914245
4.26566 0.0739438 0.0181147
4.28068 0.0766097 0.0270061
4.2957 0.0800929 0.0357768
4.31072 0.0842388 0.0443876
4.32574 0.0888907 0.0528
4.34076 0.0939011 0.0609765
4.35578 0.0991372 0.0688805
4.3708 0.104482 0.0764766
4.38582 0.109836 0.083731
4.40084 0.115111 0.0906112
4.41586 0.120234 0.0970865
4.43088 0.12514 0.103128
4.4459 0.129774 0.108708
4.46092 0.134088 0.113803
4.47594 0.138043 0.118389
4.49096 0.141602 0.122446
4.50598 0.144737 0.125956
4.521 0.147423 0.128904
4.53602 0.149641 0.131275
4.55104 0.151374 0.133059
4.56606 0.152611 0.134249
4.58108 0.153345 0.134839
4.5961 0.153573 0.134826
4.61112 0.153295 0.134211
4.62614 0.152517 0.132995
4.64116 0.151247 0.131186
4.65618 0.149499 0.12879
4.6712 0.147291 0.125819
4.68622 0.144643 0.122286
4.70124 0.141584 0.118206
4.71626 0.138146 0.113598
4.73128 0.134366 0.108482
4.7463 0.130288 0.102881
4.76132 0.125963 0.0968205
4.77634 0.12145 0.0903274
4.79136 0.116816 0.0834306
4.80638 0.112136 0.076161
4.8214 0.107499 0.068551
4.83642 0.103001 0.0606347
4.85144 0.0987532 0.0524473
4.86646 0.0948727 0.0440256
4.88148 0.0914849 0.0354072
4.8965 0.0887144 0.0266304
4.91152 0.0866769 0.0177347
4.92654 0.0854673 0.00875975
4.94156 0.0851478 0.000255921
4.95658 0.0857391 0.00926747
4.9716 0.0872175 0.018239
4.98662 0.0895183 0.0271291
5.00164 0.0925461 0.0358979
5.01666 0.0961856 0.0445062
5.03168 0.100314 0.0529157
5.0467 0.104808 0.0610887
5.06172 0.109553 0.0689886
5.07674 0.114442 0.0765803
5.09176 0.119379 0.0838298
5.10678 0.124279 0.0907046
5.1218 0.129068 0.0971741
5.13682 0.13368 0.103209
5.15184 0.138058 0.108783
5.16686 0.142152 0.113871
5.18188 0.145919 0.11845
5.1969 0.149322 0.1225
5.21192 0.15233 0.126002
5.22694 0.154917 0.128941
5.24196 0.157061 0.131304
5.25698 0.158745 0.13308
5.272 0.159958 0.134262
5.28702 0.160691 0.134843
5.30204 0.160941 0.134822
5.31706 0.160709 0.134198
5.33208 0.16 0.132975
5.3471 0.158823 0.131157
5.36212 0.157192 0.128753
5.37714 0.155126 0.125774
5.39216 0.152646 0.122233
5.40718 0.149783 0.118145
5.4222 0.146569 0.11353
5.43722 0.143043 0.108407
5.45224 0.13925 0.1028
5.46726 0.135243 0.0967328
5.48228 0.13108 0.0902339
5.4973 0.126828 0.0833317
5.51232 0.122561 0.0760571
5.52734 0.118361 0.0684426
5.54236 0.114321 0.0605223
5.55738 0.110537 0.0523315
5.5724 0.107112 0.0439068
5.58742 0.104151 0.0352859
5.60244 0.101753 0.0265073
5.61746 0.100009 0.0176102
5.63248 0.0989886 0.0086345
5.6475 0.0987392 0.000380911
5.66252 0.0992756 0.00939261
5.67754 0.100581 0.0183633
5.69256 0.102608 0.0272519
5.70758 0.105286 0.0360187
5.7226 0.108525 0.0446246
5.73762 0.112225 0.0530311
5.75264 0.116286 0.0612005
5.76766 0.120606 0.0690965
5.78268 0.12509 0.0766836
5.7977 0.129649 0.0839281
5.81272 0.134202 0.0907975
5.82774 0.138676 0.0972611
5.84276 0.143007 0.10329
5.85778 0.147136 0.108857
5.8728 0.151012 0.113938
5.88782 0.154593 0.11851
5.90284 0.157839 0.122552
5.91786 0.160718 0.126047
5.93288 0.163202 0.128978
5.9479 0.165269 0.131333
5.96292 0.166901 0.133101
5.97794 0.168086 0.134274
5.99296 0.168816 0.134847
6.00798 0.169085 0.134817
6.023 0.168896 0.134185
6.03802 0.168252 0.132953
6.05304 0.167165 0.131127
6.06806 0.165647 0.128715
6.08308 0.163718 0.125728
6.0981 0.161401 0.122179
6.11312 0.158726 0.118084
6.12814 0.155726 0.113462
6.14316 0.152442 0.108332
6.15818 0.148918 0.102718
6.17319 0.145206 0.0966451
6.18821 0.141365 0.0901403
6.20323 0.137459 0.0832327
6.21825 0.133559 0.0759531
6.23327 0.129743 0.0683341
6.24829 0.126093 0.0604097
6.26331 0.122699 0.0522154
6.27833 0.119647 0.0437877
6.29335 0.117028 0.0351644
6.30837 0.114924 0.0263839
6.32339 0.113406 0.0174856
6.33841 0.112531 0.0085091
6.35343 0.112334 0.00050591
6.36845 0.112829 0.00951772
6.38347 0.114002 0.0184874
6.39849 0.115817 0.0273745
6.41351 0.118219 0.0361393
6.42853 0.121135 0.0447425
6.44355 0.124485 0.0531458
6.45857 0.128181 0.0613116
6.47359 0.132137 0.0692034
6.48861 0.136266 0.0767859
6.50363 0.140487 0.0840253
6.51865 0.144724 0.0908892
6.53367 0.148908 0.0973469
6.54869 0.152975 0.10337
6.56371 0.156869 0.10893
6.57873 0.160538 0.114004
6.59375 0.163938 0.118569
6.60877 0.16703 0.122603
6.62379 0.169782 0.12609
6.63881 0.172164 0.129013
6.65383 0.174153 0.13136
6.66885 0.175733 0.13312
6.68387 0.176888 0.134285
6.69889 0.177611 0.13485
6.71391 0.177897 0.134812
6.72893 0.177746 0.134171
6.74395 0.177165 0.132932
6.75897 0.176162 0.131098
6.77399 0.174751 0.128678
6.78901 0.172953 0.125683
6.80403 0.170791 0.122126
6.81905 0.168293 0.118024
6.83407 0.165495 0.113394
6.84909 0.162436 0.108257
6.86411 0.159161 0.102637
6.87913 0.15572 0.0965581
6.89415 0.152171 0.0900476
6.90917 0.148575 0.0831347
6.92419 0.144999 0.0758502
6.93921 0.141516 0.0682268
6.95423 0.138201 0.0602985
6.96925 0.135134 0.0521007
6.98427 0.132393 0.0436702
6.99929 0.130052 0.0350444
7.01431 0.128183 0.0262621
7.02933 0.126845 0.0173624
7.04435 0.126084 0.00838518
7.05937 0.12593 0.000630514
7.07439 0.126391 0.00964162
7.08941 0.12746 0.0186104
7.10443 0.129106 0.0274961
7.11945 0.131286 0.0362589
7.13447 0.133938 0.0448596
7.14949 0.136996 0.0532599
7.16451 0.140385 0.0614222
7.17953 0.144027 0.0693101
7.19455 0.147847 0.0768882
7.20957 0.151769 0.0841228
7.22459 0.155723 0.0909814
7.23961 0.159642 0.0974335
7.25463 0.163467 0.10345
7.26965 0.167141 0.109004
7.28467 0.170615 0.114072
7.29969 0.173844 0.118629
7.31471 0.17679 0.122656
7.32973 0.179418 0.126136
7.34475 0.181701 0.129051
7.35977 0.183615 0.13139
7.37479 0.185141 0.133141
7.38981 0.186266 0.134298
7.40483 0.186981 0.134854
7.41985 0.187281 0.134808
7.43487 0.187166 0.13416
7.44989 0.186642 0.132911
7.46491 0.185719 0.131069
7.47993 0.184409 0.128641
7.49495 0.182734 0.125638
7.50997 0.180716 0.122074
7.52499 0.178384 0.117964
7.54001 0.175773 0.113327
7.55503 0.172922 0.108183
7.57005 0.169875 0.102556
7.58507 0.16668 0.0964711
7.60009 0.163393 0.0899547
7.61511 0.160073 0.0830364
7.63013 0.156783 0.0757469
7.64515 0.15359 0.0681189
7.66017 0.150563 0.0601866
7.67519 0.147774 0.0519852
7.69021 0.145292 0.0435516
7.70523 0.143183 0.0349233
7.72025 0.141507 0.0261389
7.73527 0.140315 0.0172378
7.75029 0.139646 0.00825959
7.76531 0.139525 0.000755743
7.78033 0.139961 0.00976727
7.79535 0.140945 0.0187353
7.81037 0.142454 0.0276197
7.82539 0.14445 0.0363806
7.84041 0.146885 0.0449789
7.85543 0.149697 0.0533762
7.87045 0.152824 0.061535
7.88547 0.156197 0.0694187
7.90049 0.159746 0.0769923
7.91551 0.163404 0.0842218
7.93053 0.167105 0.0910749
7.94555 0.170786 0.097521
7.96057 0.174389 0.103531
7.97559 0.177861 0.109079
7.99061 0.181153 0.114139
8.00563 0.184222 0.118689
8.02065 0.187029 0.122709
8.03567 0.189541 0.12618
8.05069 0.191729 0.129088
8.06571 0.19357 0.131418
8.08073 0.195045 0.133161
8.09575 0.19614 0.13431
8.11077 0.196845 0.134857
8.12579 0.197157 0.134803
8.14081 0.197075 0.134146
8.15583 0.196604 0.132889
8.17085 0.195754 0.131038
8.18587 0.194539 0.128602
8.20089 0.192977 0.125592
8.21591 0.191093 0.12202
8.23093 0.188915 0.117902
8.24595 0.186477 0.113258
8.26097 0.183817 0.108108
8.27599 0.180977 0.102474
8.29101 0.178005 0.0963828
8.30603 0.174954 0.0898606
8.32105 0.171879 0.0829369
8.33607 0.168841 0.0756426
8.35109 0.165901 0.0680102
8.36611 0.163123 0.0600739
8.38113 0.160572 0.0518691
8.39615 0.158309 0.0434326
8.41117 0.156394 0.034802
8.42619 0.154879 0.0260158
8.44121 0.153808 0.0171135
8.45623 0.153216 0.00813463
8.47125 0.153122 0.000881197
8.48627 0.153536 0.00989199
8.50129 0.15445 0.0188591
8.51631 0.155846 0.0277419
8.53133 0.15769 0.0365007
8.54635 0.15994 0.0450964
8.56137 0.162544 0.0534906
8.57639 0.165446 0.0616458
8.59141 0.168585 0.0695255
8.60643 0.171898 0.0770945
8.62145 0.175322 0.0843189
8.63647 0.178796 0.0911666
8.65148 0.182262 0.0976069
8.6665 0.185664 0.103611
8.68152 0.188951 0.109152
8.69654 0.192076 0.114205
8.71156 0.194996 0.118748
8.72658 0.197673 0.12276
8.7416 0.200076 0.126224
8.75662 0.202174 0.129124
8.77164 0.203946 0.131446
8.78666 0.205371 0.133181
8.80168 0.206436 0.134321
8.8167 0.207132 0.134861
8.83172 0.207454 0.134797
8.84674 0.207401 0.134132
8.86176 0.206979 0.132867
8.87678 0.206197 0.131008
8.8918 0.205069 0.128564
8.90682 0.203613 0.125546
8.92184 0.201853 0.121966
8.93686 0.199816 0.117841
8.95188 0.197536 0.11319
8.9669 0.19505 0.108032
8.98192 0.192398 0.102393
8.99694 0.189628 0.096295
9.01196 0.186788 0.0897671
9.02698 0.183932 0.0828382
9.042 0.181116 0.075539
9.05702 0.178398 0.0679022
9.07204 0.175836 0.059962
9.08706 0.17349 0.0517539
9.10208 0.171415 0.0433144
9.1171 0.169665 0.0346814
9.13212 0.168286 0.0258934
9.14714 0.167317 0.0169898
9.16216 0.166789 0.00801016
9.17718 0.166718 0.00100562
9.1922 0.167114 0.0100162
9.20722 0.16797 0.0189824
9.22224 0.169269 0.0278637
9.23726 0.170984 0.0366205
9.25228 0.173077 0.0452137
9.2673 0.175503 0.0536049
9.28232 0.178211 0.0617565
9.29734 0.181146 0.0696322
9.31236 0.184251 0.0771966
9.32738 0.187467 0.0844162
9.3424 0.190739 0.0912585
9.35742 0.194011 0.0976929
9.37244 0.197231 0.103691
9.38746 0.200349 0.109225
9.40248 0.203319 0.114272
9.4175 0.206102 0.118807
9.43252 0.20866 0.122812
9.44754 0.21096 0.126268
9.46256 0.212974 0.12916
9.47758 0.21468 0.131474
9.4926 0.216058 0.133201
9.50762 0.217095 0.134333
9.52264 0.217781 0.134864
9.53766 0.218111 0.134792
9.55268 0.218085 0.134119
9.5677 0.217708 0.132846
9.58272 0.216989 0.130979
9.59774 0.21594 0.128527
9.61276 0.214582 0.1255
9.62778 0.212936 0.121913
9.6428 0.211029 0.117781
9.65782 0.208894 0.113122
9.67284 0.206566 0.107958
9.68786 0.204085 0.102312
9.70288 0.201496 0.096208
9.7179 0.198846 0.0896744
9.73292 0.196185 0.08274
9.74794 0.193566 0.075436
9.76296 0.191043 0.0677948
9.77798 0.188671 0.0598506
9.793 0.186503 0.051639
9.80802 0.184591 0.0431966
9.82304 0.182983 0.0345612
9.83806 0.18172 0.0257713
9.85308 0.180838 0.0168662
9.8681 0.180363 0.00788577
9.88312 0.180313 0.00113028
9.89814 0.180693 0.0101407
9.91316 0.181499 0.019106
9.92818 0.182716 0.027986
9.9432 0.184321 0.036741
9.95822 0.186279 0.0453318
9.97324 0.18855 0.05372
9.98826 0.191089 0.0618682

